Engineering spin-spin interactions with optical tweezers in trapped ions

We propose a new method for generating programmable interactions in one- and two-dimensional trapped-ion quantum simulators. Here we consider the use of optical tweezers to engineer the sound-wave spectrum of trapped ion crystals. We show that this approach allows us to tune the interactions and connectivity of the ion qubits beyond the power-law interactions accessible in current setups. We demonstrate the experimental feasibility of our proposal using realistic tweezer settings and experimentally relevant trap parameters to generate the optimal tweezer patterns to create target spin-spin interaction patterns in both one- and two-dimensional crystals. Our approach will advance quantum simulation in trapped-ion platforms as it allows them to realize a broader family of quantum spin Hamiltonians.

==> Data/AFM_triangularedges.csv <==
u,v,R,G,B
20,21,255,1,1
20,22,255,1,1
20,23,255,1,1
20,24,255,1,1
20,25,255,1,1
20,26,255,1,1
21,22,255,1,1
21,26,255,1,1
21,27,255,38,38
21,28,255,85,85
21,29,255,38,38
22,23,255,1,1
22,29,255,38,38
22,30,255,85,85
22,31,255,38,38
23,24,255,1,1
23,31,255,38,38
23,32,255,85,85
23,33,255,38,38
24,25,255,1,1
24,33,255,38,38
24,34,255,85,85
24,35,255,38,38
25,26,255,0,0
25,35,255,38,38
25,36,255,85,85
25,37,255,38,38
26,27,255,38,38
26,37,255,38,38
26,38,255,85,85
27,28,255,1,1
27,38,255,1,1
28,29,255,1,1
29,30,255,1,1
30,31,255,1,1
31,32,255,1,1
32,33,255,1,1
33,34,255,1,1
34,35,255,1,1
35,36,255,1,1
36,37,255,1,1
37,38,255,1,1


==> Data/AFM_triangularvertices.csv <==
id,x,y,color
1,-2.363645897752477e-16,1.474439470664364e-16,blue
2,1.0503408703229193,0.60639079547056,blue
3,1.0503202686600182,-0.6064264785974249,blue
4,-2.060166290100176e-5,-1.2128172740679848,blue
5,-1.0503408703229193,-0.6063907954705599,blue
6,-1.0503202686600184,0.6064264785974254,blue
7,2.0601662901202536e-5,1.212817274067985,blue
8,1.1455075965005455,1.983999526688302,blue
9,2.1334368101128645,1.2316919972587346,blue
10,2.290947789458644,-3.8915453375605595e-5,blue
11,2.1333949643204897,-1.2317644762972109,blue
12,1.145440192958099,-1.9840384421416777,blue
13,-4.1845792374953164e-5,-2.4634564735559454,blue
14,-1.145507596500545,-1.983999526688302,blue
15,-2.1334368101128645,-1.231691997258735,blue
16,-2.290947789458644,3.891545337535714e-5,blue
17,-2.1333949643204897,1.2317644762972106,blue
18,-1.1454401929580993,1.9840384421416777,blue
19,4.184579237500269e-5,2.463456473555946,blue


==> Data/AFM_triangularvertices_residual.csv <==
id,x,y,color
20,-2.363645897752477e-16,1.474439470664364e-16,blue
21,1.0503408703229193,0.60639079547056,blue
22,1.0503202686600182,-0.6064264785974249,blue
23,-2.060166290100176e-5,-1.2128172740679848,blue
24,-1.0503408703229193,-0.6063907954705599,blue
25,-1.0503202686600184,0.6064264785974254,blue
26,2.0601662901202536e-5,1.212817274067985,blue
27,1.1455075965005455,1.983999526688302,blue
28,2.1334368101128645,1.2316919972587346,blue
29,2.290947789458644,-3.8915453375605595e-5,blue
30,2.1333949643204897,-1.2317644762972109,blue
31,1.145440192958099,-1.9840384421416777,blue
32,-4.1845792374953164e-5,-2.4634564735559454,blue
33,-1.145507596500545,-1.983999526688302,blue
34,-2.1334368101128645,-1.231691997258735,blue
35,-2.290947789458644,3.891545337535714e-5,blue
36,-2.1333949643204897,1.2317644762972106,blue
37,-1.1454401929580993,1.9840384421416777,blue
38,4.184579237500269e-5,2.463456473555946,blue


==> Data/Homogeneous_coupling_mode_spectra.dat <==
#ωm,ωm_native,ωm_pinned
1,0.4667747367431177,0.5557070045863435
2,0.4873475684564418,0.6218277325521716
3,0.5059104847816553,0.6374219593267495
4,0.5226478133489,0.6476647723462364
5,0.5376964856769337,0.6639854254297095
6,0.5511563035789049,0.6750659783570759
7,0.5630958095915687,0.6803160586539235
8,0.5735544771593138,0.7094098384706926
9,0.5825404606199854,0.7290150190175475
10,0.5900211590674679,0.7366784205670227
11,0.5959026766175833,0.7581253489355075
12,0.6000000000000001,0.7600189257670676


==> Data/Homogeneous_coupling_tweezer_strength.dat <==
id,x,y,color
1,-3.21865,-0.0,0.20777799450374912
2,-2.48009,-0.0,0.30349016458527944
3,-1.86299,-0.0,0.4170731350734545
4,-1.30194,0.0,0.4466636318304862
5,-0.77098,0.0,0.4882900162813081
6,-0.25541,0.0,0.49505047217430276
7,0.25541,0.0,0.49505047217430276
8,0.77098,0.0,0.4882900162813081
9,1.30194,0.0,0.4466636318304862
10,1.86299,0.0,0.4170731350734545
11,2.48009,0.0,0.30349016458527944
12,3.21865,0.0,0.20777799450374912


==> Data/PowerLaw_uneven_alpha1_tikz_matrix.csv <==
(0,0,0) (0,0,0) (0,1,0) (0,1,0) (0,2,0) (0,2,0) (0,3,0) (0,3,0) (0,4,0) (0,4,0) (0,5,0) (0,5,0) (0,6,0) (0,6,0) (0,7,0) (0,7,0) (0,8,0) (0,8,0) (0,9,0) (0,9,0) (0,10,0) (0,10,0) (0,11,0) (0,11,0) (0,12,0) (0,12,0)

(0,0,0) (0,0,0.0) (0,1,0.0) (0,1,3.98) (0,2,3.98) (0,2,3.29) (0,3,3.29) (0,3,2.77) (0,4,2.77) (0,4,2.35) (0,5,2.35) (0,5,1.98) (0,6,1.98) (0,6,1.64) (0,7,1.64) (0,7,1.32) (0,8,1.32) (0,8,1.0) (0,9,1.0) (0,9,0.69) (0,10,0.69) (0,10,0.33) (0,11,0.33) (0,11,0.0) (0,12,0.0) (0,12,0)

(1,0,0) (1,0,0.0) (1,1,0.0) (1,1,3.98) (1,2,3.98) (1,2,3.29) (1,3,3.29) (1,3,2.77) (1,4,2.77) (1,4,2.35) (1,5,2.35) (1,5,1.98) (1,6,1.98) (1,6,1.64) (1,7,1.64) (1,7,1.32) (1,8,1.32) (1,8,1.0) (1,9,1.0) (1,9,0.69) (1,10,0.69) (1,10,0.33) (1,11,0.33) (1,11,0.0) (1,12,0.0) (1,12,0)

(1,0,0) (1,0,3.98) (1,1,3.98) (1,1,0.0) (1,2,0.0) (1,2,3.93) (1,3,3.93) (1,3,3.33) (1,4,3.33) (1,4,2.86) (1,5,2.86) (1,5,2.45) (1,6,2.45) (1,6,2.08) (1,7,2.08) (1,7,1.74) (1,8,1.74) (1,8,1.4) (1,9,1.4) (1,9,1.07) (1,10,1.07) (1,10,0.69) (1,11,0.69) (1,11,0.33) (1,12,0.33) (1,12,0)

(2,0,0) (2,0,3.98) (2,1,3.98) (2,1,0.0) (2,2,0.0) (2,2,3.93) (2,3,3.93) (2,3,3.33) (2,4,3.33) (2,4,2.86) (2,5,2.86) (2,5,2.45) (2,6,2.45) (2,6,2.08) (2,7,2.08) (2,7,1.74) (2,8,1.74) (2,8,1.4) (2,9,1.4) (2,9,1.07) (2,10,1.07) (2,10,0.69) (2,11,0.69) (2,11,0.33) (2,12,0.33) (2,12,0)

(2,0,0) (2,0,3.29) (2,1,3.29) (2,1,3.93) (2,2,3.93) (2,2,0.0) (2,3,0.0) (2,3,3.92) (2,4,3.92) (2,4,3.38) (2,5,3.38) (2,5,2.94) (2,6,2.94) (2,6,2.54) (2,7,2.54) (2,7,2.18) (2,8,2.18) (2,8,1.82) (2,9,1.82) (2,9,1.47) (2,10,1.47) (2,10,1.07) (2,11,1.07) (2,11,0.69) (2,12,0.69) (2,12,0)

(3,0,0) (3,0,3.29) (3,1,3.29) (3,1,3.93) (3,2,3.93) (3,2,0.0) (3,3,0.0) (3,3,3.92) (3,4,3.92) (3,4,3.38) (3,5,3.38) (3,5,2.94) (3,6,2.94) (3,6,2.54) (3,7,2.54) (3,7,2.18) (3,8,2.18) (3,8,1.82) (3,9,1.82) (3,9,1.47) (3,10,1.47) (3,10,1.07) (3,11,1.07) (3,11,0.69) (3,12,0.69) (3,12,0)

(3,0,0) (3,0,2.77) (3,1,2.77) (3,1,3.33) (3,2,3.33) (3,2,3.92) (3,3,3.92) (3,3,0.0) (3,4,0.0) (3,4,3.9) (3,5,3.9) (3,5,3.39) (3,6,3.39) (3,6,2.96) (3,7,2.96) (3,7,2.57) (3,8,2.57) (3,8,2.19) (3,9,2.19) (3,9,1.82) (3,10,1.82) (3,10,1.4) (3,11,1.4) (3,11,1.0) (3,12,1.0) (3,12,0)

(4,0,0) (4,0,2.77) (4,1,2.77) (4,1,3.33) (4,2,3.33) (4,2,3.92) (4,3,3.92) (4,3,0.0) (4,4,0.0) (4,4,3.9) (4,5,3.9) (4,5,3.39) (4,6,3.39) (4,6,2.96) (4,7,2.96) (4,7,2.57) (4,8,2.57) (4,8,2.19) (4,9,2.19) (4,9,1.82) (4,10,1.82) (4,10,1.4) (4,11,1.4) (4,11,1.0) (4,12,1.0) (4,12,0)

(4,0,0) (4,0,2.35) (4,1,2.35) (4,1,2.86) (4,2,2.86) (4,2,3.38) (4,3,3.38) (4,3,3.9) (4,4,3.9) (4,4,0.0) (4,5,0.0) (4,5,3.89) (4,6,3.89) (4,6,3.4) (4,7,3.4) (4,7,2.97) (4,8,2.97) (4,8,2.57) (4,9,2.57) (4,9,2.18) (4,10,2.18) (4,10,1.74) (4,11,1.74) (4,11,1.32) (4,12,1.32) (4,12,0)

(5,0,0) (5,0,2.35) (5,1,2.35) (5,1,2.86) (5,2,2.86) (5,2,3.38) (5,3,3.38) (5,3,3.9) (5,4,3.9) (5,4,0.0) (5,5,0.0) (5,5,3.89) (5,6,3.89) (5,6,3.4) (5,7,3.4) (5,7,2.97) (5,8,2.97) (5,8,2.57) (5,9,2.57) (5,9,2.18) (5,10,2.18) (5,10,1.74) (5,11,1.74) (5,11,1.32) (5,12,1.32) (5,12,0)

(5,0,0) (5,0,1.98) (5,1,1.98) (5,1,2.45) (5,2,2.45) (5,2,2.94) (5,3,2.94) (5,3,3.39) (5,4,3.39) (5,4,3.89) (5,5,3.89) (5,5,0.0) (5,6,0.0) (5,6,3.88) (5,7,3.88) (5,7,3.4) (5,8,3.4) (5,8,2.96) (5,9,2.96) (5,9,2.54) (5,10,2.54) (5,10,2.08) (5,11,2.08) (5,11,1.64) (5,12,1.64) (5,12,0)

(6,0,0) (6,0,1.98) (6,1,1.98) (6,1,2.45) (6,2,2.45) (6,2,2.94) (6,3,2.94) (6,3,3.39) (6,4,3.39) (6,4,3.89) (6,5,3.89) (6,5,0.0) (6,6,0.0) (6,6,3.88) (6,7,3.88) (6,7,3.4) (6,8,3.4) (6,8,2.96) (6,9,2.96) (6,9,2.54) (6,10,2.54) (6,10,2.08) (6,11,2.08) (6,11,1.64) (6,12,1.64) (6,12,0)

(6,0,0) (6,0,1.64) (6,1,1.64) (6,1,2.08) (6,2,2.08) (6,2,2.54) (6,3,2.54) (6,3,2.96) (6,4,2.96) (6,4,3.4) (6,5,3.4) (6,5,3.88) (6,6,3.88) (6,6,0.0) (6,7,0.0) (6,7,3.89) (6,8,3.89) (6,8,3.39) (6,9,3.39) (6,9,2.94) (6,10,2.94) (6,10,2.45) (6,11,2.45) (6,11,1.98) (6,12,1.98) (6,12,0)

(7,0,0) (7,0,1.64) (7,1,1.64) (7,1,2.08) (7,2,2.08) (7,2,2.54) (7,3,2.54) (7,3,2.96) (7,4,2.96) (7,4,3.4) (7,5,3.4) (7,5,3.88) (7,6,3.88) (7,6,0.0) (7,7,0.0) (7,7,3.89) (7,8,3.89) (7,8,3.39) (7,9,3.39) (7,9,2.94) (7,10,2.94) (7,10,2.45) (7,11,2.45) (7,11,1.98) (7,12,1.98) (7,12,0)

(7,0,0) (7,0,1.32) (7,1,1.32) (7,1,1.74) (7,2,1.74) (7,2,2.18) (7,3,2.18) (7,3,2.57) (7,4,2.57) (7,4,2.97) (7,5,2.97) (7,5,3.4) (7,6,3.4) (7,6,3.89) (7,7,3.89) (7,7,0.0) (7,8,0.0) (7,8,3.9) (7,9,3.9) (7,9,3.38) (7,10,3.38) (7,10,2.86) (7,11,2.86) (7,11,2.35) (7,12,2.35) (7,12,0)

(8,0,0) (8,0,1.32) (8,1,1.32) (8,1,1.74) (8,2,1.74) (8,2,2.18) (8,3,2.18) (8,3,2.57) (8,4,2.57) (8,4,2.97) (8,5,2.97) (8,5,3.4) (8,6,3.4) (8,6,3.89) (8,7,3.89) (8,7,0.0) (8,8,0.0) (8,8,3.9) (8,9,3.9) (8,9,3.38) (8,10,3.38) (8,10,2.86) (8,11,2.86) (8,11,2.35) (8,12,2.35) (8,12,0)

(8,0,0) (8,0,1.0) (8,1,1.0) (8,1,1.4) (8,2,1.4) (8,2,1.82) (8,3,1.82) (8,3,2.19) (8,4,2.19) (8,4,2.57) (8,5,2.57) (8,5,2.96) (8,6,2.96) (8,6,3.39) (8,7,3.39) (8,7,3.9) (8,8,3.9) (8,8,0.0) (8,9,0.0) (8,9,3.92) (8,10,3.92) (8,10,3.33) (8,11,3.33) (8,11,2.77) (8,12,2.77) (8,12,0)

(9,0,0) (9,0,1.0) (9,1,1.0) (9,1,1.4) (9,2,1.4) (9,2,1.82) (9,3,1.82) (9,3,2.19) (9,4,2.19) (9,4,2.57) (9,5,2.57) (9,5,2.96) (9,6,2.96) (9,6,3.39) (9,7,3.39) (9,7,3.9) (9,8,3.9) (9,8,0.0) (9,9,0.0) (9,9,3.92) (9,10,3.92) (9,10,3.33) (9,11,3.33) (9,11,2.77) (9,12,2.77) (9,12,0)

(9,0,0) (9,0,0.69) (9,1,0.69) (9,1,1.07) (9,2,1.07) (9,2,1.47) (9,3,1.47) (9,3,1.82) (9,4,1.82) (9,4,2.18) (9,5,2.18) (9,5,2.54) (9,6,2.54) (9,6,2.94) (9,7,2.94) (9,7,3.38) (9,8,3.38) (9,8,3.92) (9,9,3.92) (9,9,0.0) (9,10,0.0) (9,10,3.93) (9,11,3.93) (9,11,3.29) (9,12,3.29) (9,12,0)

(10,0,0) (10,0,0.69) (10,1,0.69) (10,1,1.07) (10,2,1.07) (10,2,1.47) (10,3,1.47) (10,3,1.82) (10,4,1.82) (10,4,2.18) (10,5,2.18) (10,5,2.54) (10,6,2.54) (10,6,2.94) (10,7,2.94) (10,7,3.38) (10,8,3.38) (10,8,3.92) (10,9,3.92) (10,9,0.0) (10,10,0.0) (10,10,3.93) (10,11,3.93) (10,11,3.29) (10,12,3.29) (10,12,0)

(10,0,0) (10,0,0.33) (10,1,0.33) (10,1,0.69) (10,2,0.69) (10,2,1.07) (10,3,1.07) (10,3,1.4) (10,4,1.4) (10,4,1.74) (10,5,1.74) (10,5,2.08) (10,6,2.08) (10,6,2.45) (10,7,2.45) (10,7,2.86) (10,8,2.86) (10,8,3.33) (10,9,3.33) (10,9,3.93) (10,10,3.93) (10,10,0.0) (10,11,0.0) (10,11,3.98) (10,12,3.98) (10,12,0)

(11,0,0) (11,0,0.33) (11,1,0.33) (11,1,0.69) (11,2,0.69) (11,2,1.07) (11,3,1.07) (11,3,1.4) (11,4,1.4) (11,4,1.74) (11,5,1.74) (11,5,2.08) (11,6,2.08) (11,6,2.45) (11,7,2.45) (11,7,2.86) (11,8,2.86) (11,8,3.33) (11,9,3.33) (11,9,3.93) (11,10,3.93) (11,10,0.0) (11,11,0.0) (11,11,3.98) (11,12,3.98) (11,12,0)

(11,0,0) (11,0,0.0) (11,1,0.0) (11,1,0.33) (11,2,0.33) (11,2,0.69) (11,3,0.69) (11,3,1.0) (11,4,1.0) (11,4,1.32) (11,5,1.32) (11,5,1.64) (11,6,1.64) (11,6,1.98) (11,7,1.98) (11,7,2.35) (11,8,2.35) (11,8,2.77) (11,9,2.77) (11,9,3.29) (11,10,3.29) (11,10,3.98) (11,11,3.98) (11,11,0.0) (11,12,0.0) (11,12,0)

(12,0,0) (12,0,0.0) (12,1,0.0) (12,1,0.33) (12,2,0.33) (12,2,0.69) (12,3,0.69) (12,3,1.0) (12,4,1.0) (12,4,1.32) (12,5,1.32) (12,5,1.64) (12,6,1.64) (12,6,1.98) (12,7,1.98) (12,7,2.35) (12,8,2.35) (12,8,2.77) (12,9,2.77) (12,9,3.29) (12,10,3.29) (12,10,3.98) (12,11,3.98) (12,11,0.0) (12,12,0.0) (12,12,0)

(12,0,0) (12,0,0) (12,1,0) (12,1,0) (12,2,0) (12,2,0) (12,3,0) (12,3,0) (12,4,0) (12,4,0) (12,5,0) (12,5,0) (12,6,0) (12,6,0) (12,7,0) (12,7,0) (12,8,0) (12,8,0) (12,9,0) (12,9,0) (12,10,0) (12,10,0) (12,11,0) (12,11,0) (12,12,0) (12,12,0)

==> Data/Spectra_Triangular_lattice_uneven_AFM.dat <==
#ωm	ωm_native	ωm_pinned
1	2.373210147285709	2.385937872372098
2	2.3747340796868026	2.3860999145544675
3	2.37651036775258	2.3860999145544683
4	2.3765103677525805	2.386405907273421
5	2.3806432922412415	2.3864059072734216
6	2.3806432922412415	2.3867379619068054
7	2.3829240540052736	2.3899639157110553
8	2.3835578528557253	2.390301631115652
9	2.383557852855726	2.392108219945099
10	2.384954583234981	2.392108219945099
11	2.3849545832349817	2.396791479825337
12	2.3867379470230032	2.396791479825337
13	2.3868075079873736	2.403106928169835
14	2.3881496554802384	2.4058183482917865
15	2.390724870670013	2.4065596185011326
16	2.390724870670014	2.4065596185011326
17	2.3946607275353213	2.4088165374375743
18	2.394660727535322	2.4088165374375747
19	2.3999999999999995	2.4136183431627662


==> Data/Spin_Ladder_LBFGS_abs_erroredges.csv <==
u,v,R,G,B
1,2,211,255,211
2,3,1,255,1
2,4,234,255,234
3,5,198,255,198
4,5,125,255,125
4,6,178,255,178
5,6,253,255,253
5,7,152,255,152
6,7,152,255,152
6,8,152,255,152
7,8,253,255,253
7,9,178,255,178
8,9,125,255,125
8,10,198,255,198
9,11,234,255,234
10,11,0,255,0
11,12,211,255,211


==> Data/Spin_Ladder_LBFGS_erroredges_residual.csv <==
u,v,R,G,B
1,3,1,255,1
1,4,139,255,139
1,5,192,255,192
1,6,218,255,218
1,7,231,255,231
1,8,238,255,238
2,5,125,255,125
2,6,135,255,135
2,7,206,255,206
2,8,216,255,216
2,9,234,255,234
2,10,238,255,238
3,6,187,255,187
3,7,111,255,111
3,8,208,255,208
3,9,212,255,212
3,10,234,255,234
3,11,238,255,238
4,7,185,255,185
4,8,106,255,106
4,9,209,255,209
4,10,212,255,212
4,11,234,255,234
5,8,186,255,186
5,9,106,255,106
5,10,208,255,208
5,11,216,255,216
5,12,238,255,238
6,9,185,255,185
6,10,111,255,111
6,11,206,255,206
6,12,231,255,231
7,10,187,255,187
7,11,135,255,135
7,12,218,255,218
8,11,125,255,125
8,12,192,255,192
9,12,139,255,139
10,12,0,255,0


==> Data/Spin_Ladder_LBFGS_tweezer_strength.dat <==
id,x,y,color
1,-2.88154,0.04387,8.147481905882072e-6
2,-2.08298,-0.19907,0.6999999999953408
3,-1.54233,0.35281,0.5807008600541873
4,-1.11804,-0.35405,0.6999999999974409
5,-0.63571,0.35038,0.002097525855895845
6,-0.22662,-0.36548,0.0001450144514102388
7,0.22662,0.36548,0.0001450144514102388
8,0.63571,-0.35038,0.002097525855895845
9,1.11804,0.35405,0.6999999999974409
10,1.54233,-0.35281,0.5807008600541873
11,2.08298,0.19907,0.6999999999953408
12,2.88154,-0.04387,8.147481905882072e-6


==> Data/Spin_Ladder_LBFGSvertices.csv <==
id,y,x,color
1,0.04387,-2.88154,blue
2,-0.19907,-2.08298,blue
3,0.35281,-1.54233,blue
4,-0.35405,-1.11804,blue
5,0.35038,-0.63571,blue
6,-0.36548,-0.22662,blue
7,0.36548,0.22662,blue
8,-0.35038,0.63571,blue
9,0.35405,1.11804,blue
10,-0.35281,1.54233,blue
11,0.19907,2.08298,blue
12,-0.04387,2.88154,blue


==> Data/Spin_Ladder_LBFGSvertices_residual.csv <==
id,y,x,color
1,0.04387,-2.88154,blue
2,-0.19907,-2.08298,blue
3,0.35281,-1.54233,blue
4,-0.35405,-1.11804,blue
5,0.35038,-0.63571,blue
6,-0.36548,-0.22662,blue
7,0.36548,0.22662,blue
8,-0.35038,0.63571,blue
9,0.35405,1.11804,blue
10,-0.35281,1.54233,blue
11,0.19907,2.08298,blue
12,-0.04387,2.88154,blue


==> Data/Triangular_lattice_AFM_19ions_erroredges.csv <==
u,v,R,G,B
2,8,141,255,141
2,9,0,255,0
2,10,141,255,141
3,10,141,255,141
3,11,1,255,1
3,12,141,255,141
4,12,141,255,141
4,13,1,255,1
4,14,141,255,141
5,14,141,255,141
5,15,1,255,1
5,16,141,255,141
6,16,141,255,141
6,17,1,255,1
6,18,141,255,141
7,8,141,255,141
7,18,141,255,141
7,19,1,255,1


==> Data/Triangular_lattice_AFM_19ions_erroredges_residual.csv <==
u,v,R,G,B
1,8,152,255,152
1,10,152,255,152
1,12,152,255,152
1,14,152,255,152
1,16,152,255,152
1,18,152,255,152
2,11,191,255,191
2,12,184,255,184
2,14,193,255,193
2,16,193,255,193
2,18,184,255,184
2,19,191,255,191
3,8,184,255,184
3,9,191,255,191
3,13,191,255,191
3,14,184,255,184
3,16,193,255,193
3,18,193,255,193
4,8,193,255,193
4,10,184,255,184
4,11,191,255,191
4,15,191,255,191
4,16,184,255,184
4,18,193,255,193
5,8,193,255,193
5,10,193,255,193
5,12,184,255,184
5,13,191,255,191
5,17,191,255,191
5,18,184,255,184
6,8,184,255,184
6,10,193,255,193
6,12,193,255,193
6,14,184,255,184
6,15,191,255,191
6,19,191,255,191
7,9,191,255,191
7,10,184,255,184
7,12,193,255,193
7,14,193,255,193
7,16,184,255,184
7,17,191,255,191
8,10,1,255,1
8,11,202,255,202
8,12,192,255,192
8,16,192,255,192
8,17,202,255,202
8,18,1,255,1
9,12,202,255,202
9,18,202,255,202
10,12,1,255,1
10,13,202,255,202
10,14,192,255,192
10,18,192,255,192
10,19,202,255,202
11,14,202,255,202
12,14,1,255,1
12,15,202,255,202
12,16,192,255,192
13,16,202,255,202
14,16,0,255,0
14,17,202,255,202
14,18,192,255,192
15,18,202,255,202
16,18,1,255,1
16,19,202,255,202


==> Data/Triangular_lattice_AFM_19ions_errorvertices.csv <==
id,x,y,color,layer
1,1.474439470664364e-16,-2.363645897752477e-16,blue,1
2,0.60639079547056,1.0503408703229193,blue,1
3,-0.6064264785974249,1.0503202686600182,blue,1
4,-1.2128172740679848,-2.060166290100176e-5,blue,1
5,-0.6063907954705599,-1.0503408703229193,blue,1
6,0.6064264785974254,-1.0503202686600184,blue,1
7,1.212817274067985,2.0601662901202536e-5,blue,1
8,1.983999526688302,1.1455075965005455,blue,1
9,1.2316919972587346,2.1334368101128645,blue,1
10,-3.8915453375605595e-5,2.290947789458644,blue,1
11,-1.2317644762972109,2.1333949643204897,blue,1
12,-1.9840384421416777,1.145440192958099,blue,1
13,-2.4634564735559454,-4.1845792374953164e-5,blue,1
14,-1.983999526688302,-1.145507596500545,blue,1
15,-1.231691997258735,-2.1334368101128645,blue,1
16,3.891545337535714e-5,-2.290947789458644,blue,1
17,1.2317644762972106,-2.1333949643204897,blue,1
18,1.9840384421416777,-1.1454401929580993,blue,1
19,2.463456473555946,4.184579237500269e-5,blue,1


==> Data/Triangular_lattice_AFM_19ions_errorvertices_residual.csv <==
id,x,y,color,layer
1,1.474439470664364e-16,-2.363645897752477e-16,blue,2
2,0.60639079547056,1.0503408703229193,blue,2
3,-0.6064264785974249,1.0503202686600182,blue,2
4,-1.2128172740679848,-2.060166290100176e-5,blue,2
5,-0.6063907954705599,-1.0503408703229193,blue,2
6,0.6064264785974254,-1.0503202686600184,blue,2
7,1.212817274067985,2.0601662901202536e-5,blue,2
8,1.983999526688302,1.1455075965005455,blue,2
9,1.2316919972587346,2.1334368101128645,blue,2
10,-3.8915453375605595e-5,2.290947789458644,blue,2
11,-1.2317644762972109,2.1333949643204897,blue,2
12,-1.9840384421416777,1.145440192958099,blue,2
13,-2.4634564735559454,-4.1845792374953164e-5,blue,2
14,-1.983999526688302,-1.145507596500545,blue,2
15,-1.231691997258735,-2.1334368101128645,blue,2
16,3.891545337535714e-5,-2.290947789458644,blue,2
17,1.2317644762972106,-2.1333949643204897,blue,2
18,1.9840384421416777,-1.1454401929580993,blue,2
19,2.463456473555946,4.184579237500269e-5,blue,2


==> Data/Triangular_lattice_uneven_AFM_tweezer_strength.dat <==
id	x	y	color
1	-2.363645897752477e-16	1.474439470664364e-16	0.28661038789984533
2	1.0503408703229193	0.60639079547056	0.2690023889466662
3	1.0503202686600182	-0.6064264785974249	0.2690023889466662
4	-2.060166290100176e-5	-1.2128172740679848	0.2690023889466662
5	-1.0503408703229193	-0.6063907954705599	0.2690023889466662
6	-1.0503202686600184	0.6064264785974254	0.2690023889466662
7	2.0601662901202536e-5	1.212817274067985	0.2690023889466662
8	1.1455075965005455	1.983999526688302	0.00026654730954247385
9	2.1334368101128645	1.2316919972587346	0.29138708262896457
10	2.290947789458644	-3.8915453375605595e-5	0.00026654730954247385
11	2.1333949643204897	-1.2317644762972109	0.29138708262896457
12	1.145440192958099	-1.9840384421416777	0.00026654730954247385
13	-4.1845792374953164e-5	-2.4634564735559454	0.29138708262896457
14	-1.145507596500545	-1.983999526688302	0.00026654730954247385
15	-2.1334368101128645	-1.231691997258735	0.29138708262896457
16	-2.290947789458644	3.891545337535714e-5	0.00026654730954247385
17	-2.1333949643204897	1.2317644762972106	0.29138708262896457
18	-1.1454401929580993	1.9840384421416777	0.00026654730954247385
19	4.184579237500269e-5	2.463456473555946	0.29138708262896457

==> Data/difAC_vs_TFtweezer.dat <==
0.,0.
0.12263370717085632,18.611515580277697
0.24526741434171265,26.320657749946882
0.367901121512569,32.23609059090072
0.4905348286834253,37.223031160555394
0.6131685358542817,41.61661400179737
0.735802243025138,45.58871651153952
0.8584359501959944,49.24144174741877
0.9810696573668506,52.641315499893764
1.1037033645377068,55.83454674083308
1.2263370717085633,58.854779941387896
1.3489707788794196,61.727413959634774
1.471604486050276,64.47218118180145
1.5942381932211322,67.10477373878817
1.7168719003919888,69.63791475000434
1.8395056075628446,72.08208989009539
1.9621393147337012,74.44606232111079
2.0847730219045575,76.73724459031371
2.2074067290754136,78.96197324984064
2.33004043624627,81.12571560056323
2.4526741434171266,83.23322800359475
2.5753078505879827,85.28867894447252
2.6979415577588393,87.29574599193381
2.820575264929696,89.2576931165216
2.943208972100552,91.17743302307905
3.065842679271408,93.05757790138848
3.1884763864422645,94.90048112137212
3.311110093613121,96.70827177270216
3.4337438007839776,98.48288349483754
3.556377507954833,100.22607871034695
3.6790112151256893,101.93946912676945
3.8016449222965463,103.62453318612589
3.9242786294674024,105.28263099978753
4.0469123366382584,106.9150171979238
4.169546043809115,108.52285203876306
4.2921797509799715,110.10721105732439
4.414813458150827,111.66909348166617
4.537447165321685,113.2094296037747
4.66008087249254,114.72908725953909
4.782714579663397,116.22887754599482
4.905348286834253,117.70955988277579
5.02798199400511,119.1718465074352
5.1506157011759655,120.61640648015764
5.273249408346822,122.04386926175987
5.3958831155176785,123.45482791926955
5.518516822688534,124.84984200539212
5.641150529859392,126.2294401515205
5.763784237030248,127.59412240836652
5.886417944201104,128.9443623636029
6.009051651371959,130.28060906194386
6.131685358542816,131.60328874973442
6.254319065713673,132.9128064632633
6.376952772884529,134.20954747757634
6.4995864800553855,135.4938786304781
6.622220187226242,136.7661495346186
6.744853894397098,138.02669368901283
6.867487601567955,139.27582950000868
6.990121308738812,140.51386122055862
7.112755015909666,141.74107981564597
7.235388723080523,142.9577637608404
7.358022430251379,144.16417978019078
7.480656137422236,145.36058352899553
7.6032898445930925,146.54722022640007
7.725923551763948,147.72432524225633
7.848557258934805,148.89212464222157
7.971190966105662,150.05083569467303
8.093824673276517,151.20066734265652
8.216458380447374,152.34182064377333
8.33909208761823,153.47448918062742
8.461725794789087,154.59885944420628
8.584359501959943,155.71511119234498
8.706993209130799,156.82341778522516
8.829626916301654,157.92394649968128
8.952260623472512,159.0168588239282
9.07489433064337,160.10231073418032
9.197528037814223,161.1804529545036
9.32016174498508,162.25143120112645
9.442795452155938,163.3153864123304
9.565429159326793,164.3724549649476
9.688062866497651,165.42276887840632
9.810696573668507,166.4664560071895
9.933330280839364,167.50364022249926
10.05596398801022,168.53444158385966
10.178597695181075,169.55897650132923
10.301231402351931,170.57735788894504
10.423865109522787,171.58969530996941
10.546498816693644,172.5960951144697
10.669132523864501,173.59666056971827
10.791766231035357,174.59149198386763
10.914399938206214,175.58068682331734
11.037033645377068,176.56433982416368
11.159667352547926,177.54254309809147
11.282301059718783,178.5153862330432
11.404934766889639,179.48295638897727
11.527568474060496,180.44533838900477
11.650202181231352,181.40261480617463
11.772835888402208,182.3548660461581
11.895469595573063,183.30217042606773
12.018103302743919,184.24460424962822
12.140737009914776,185.18224187890434
12.263370717085632,186.11515580277697


==> Data/dist_error_NN.csv <==
165.57620649767904,0.08448968766131933
150.62238206809843,0.08501111576511136
143.51832643582048,0.10907284596295921
55.96646462372858,0.0758682589363427
42.810832278816314,0.06519979404279523
51.67014736038644,0.06277714753411884
84.82883379789611,0.0808225103491655
31.89381629379608,0.05766626016480666
131.35786988205126,0.07732535471792394
94.32456385669018,0.08556068508360178
169.20384874256877,0.08105481016134741
37.33989192548037,0.06271145294105716
13.741363388418447,0.06987683837026071
16.93375200153826,0.07132411233953831
92.23292569164329,0.07299793808259603
147.02110982989012,0.0864918705977806
4.014994651505944,0.0648009594366664
53.47032555970399,0.06595508757094856
8.417270595964057,0.06545507832192932
111.47863429719544,0.05964338291959999
205.48542182372807,0.11743960589444907
139.63543817752992,0.10486268676729532
126.35530683787846,0.11381118089128447
56.69871559766624,0.07064571508305302
95.38451512351774,0.07868930818951678
97.6311736962607,0.09074835551656198
55.97638163237865,0.06198980818816811
31.380302391403205,0.06716956474287301
160.46755990380862,0.10597154305983514
23.90181151283204,0.06354019151790002
88.22289885732764,0.09401436168086157
59.94756434402046,0.06590172349698682
3.3191619419837197,0.06452106745082828
32.36296179692149,0.072395241142807
125.09634634555344,0.07224354896986236
33.61186665686119,0.0627733400042831
24.273950112780703,0.060976598392275386
23.67521985284241,0.06572122676791793
28.13819074651169,0.06774202167327968
76.6194461811286,0.08192755114204542
59.59041236892918,0.08684139025727809
90.51905449921253,0.10275451740405148
183.01834650343423,0.114132656917843
25.622393131799043,0.06317288525274448
5.917753490689544,0.0647531889768691
108.29016963490568,0.107374926486032
118.28257277165353,0.056212368262592224
33.555131058361,0.07478723349420778
200.29398534458838,0.09840575125199459
125.23335830217498,0.08627154344758696
53.116963187448206,0.06692543540349585
100.32596002354259,0.09411243655751271
50.70900357346772,0.08303496749101505
23.80751649184878,0.07175369350941352
149.11965280875663,0.10106776782360183
50.64142566202917,0.060580689244643125
108.38539215524514,0.07651685101573796
202.15758329879006,0.07463172720431681
81.84556893767515,0.09880848709281549
151.93270618642183,0.11469809496336296
45.03887530882384,0.08131520772380871
127.12359447087735,0.07397707415566321
11.543314255805083,0.06573346734333978
198.9709782921666,0.08125831137267495
153.97079379777176,0.0810246415228545
35.39780727029856,0.06614760738325086
203.28729228883245,0.14790659557361308
7.319397249573675,0.06255155028532848
73.97183109898943,0.06581787117255951
55.12412870425216,0.07034093521901907
125.22839177204386,0.06977209042020147
16.952221814545915,0.06461411062658648
0.9960249577778274,0.0642526641153025
81.62884086218399,0.06810423111217873
133.1162047947959,0.0670090203035015
24.435465603149932,0.0680002511285326
0.5664606335360768,0.0639630137353227
102.76283004915636,0.07244557485244645
82.56995648947564,0.09672417125065995
139.72852043634137,0.08741282798809485
39.11540392927619,0.06626574333474496
6.8349502093654655,0.06254084704810843
31.69923891513013,0.06972263110363441
96.2924748991282,0.09288235262807545
73.09765557294179,0.0642760032926747
109.62504510161565,0.08154383694077574
112.76362613106569,0.07490061635673176
192.56013901795168,0.12095970251122075
157.76012326507222,0.07185823043911092
165.1979128152648,0.10363044280528304
12.146834857820252,0.06418120771419267
7.953839666450479,0.06465904604645573
172.28220730985194,0.1067123695036185
64.82152105645585,0.08163172487246077
60.405877428584084,0.06532460365596675
118.73567927467343,0.09313629694668113
77.88123186693687,0.06518635916510224
29.599939710220067,0.06847621794776847
189.3551928831524,0.14823643547476775
67.32202799315617,0.07549557628605079
102.4554475356188,0.07621956570868008
61.74290881894552,0.07853417865249793
65.80151105018821,0.08751891368299797
162.61824754299042,0.08020885465466497
125.39076062087202,0.086666750279938
35.36499484085875,0.07216227258851451
36.3764969841078,0.07218292053906514
90.98888302265559,0.10413689236208487
65.62437466189206,0.06462445138973129
148.98333185491208,0.08622619660356717
215.40220866556228,0.10734743394043539
60.91210270253898,0.06223050615430008
187.74088187529645,0.10599853551597789
119.13856254530444,0.06993864308337562
63.33622910071147,0.06821481029874937
149.57790290356107,0.11615193356462736
121.82667386311203,0.09025337657180049
179.88177776162712,0.0830405941297888
84.77043976662016,0.06135255065202848
60.850057712861705,0.08327660167316882
57.46672530940597,0.08232455915582888
130.02721590479462,0.08447516557771476
126.81208019556887,0.07992312061034569
25.438079873398873,0.06537998129225363
75.48827152471242,0.06777486495419868
163.61534030576058,0.1136816107645524
177.20248122411812,0.10221057449411233
64.45755330591243,0.07242590553211238
49.438594421366986,0.057031067486291054
40.92562762586091,0.061860631690002096
114.32917423829159,0.07915757116286261
96.77026151123212,0.09717143790156474
22.17595517777273,0.06702603107660243
151.9495389674942,0.10735089964733366
167.8635939767564,0.09931920752416741
127.3475422681126,0.09667477359032185
145.2577782206361,0.09320291859377838
167.58350110028587,0.06301837399552206
61.01068342988036,0.06819801968605703
187.48677437130516,0.11362876581266099
7.248732666500152,0.06507058033296667
170.66884374618826,0.08150280797489712
46.519255277059024,0.07876191857804503
133.87343256569204,0.10366909822924045
39.1991187166341,0.051937374765463805
186.8605235635541,0.11554174902109111
140.9950786052445,0.07958821013932084
99.3663846104054,0.07186672782890757
99.76270167518835,0.09044637968258376
102.04089649514738,0.07567576340968946
139.69659309224565,0.11675392828903208
107.80869507193466,0.08621673671872034
135.22426639855686,0.06983203687705435
24.62551347675616,0.06293229071584816
186.98052639251878,0.08052265509479702
156.7995145563073,0.10974950114946239
163.83119081647487,0.0885197848046481
51.47989301686787,0.060424149560760726
45.277122472585454,0.06262486472103033
28.592397709991953,0.06179870085140917
111.25882288199765,0.06236491671417551
14.54927417266305,0.06720986314451863
59.236409636506835,0.08685398145356689
133.0406625804899,0.06538900448225737
83.71047390022056,0.07534606781892861
117.82061801206576,0.08095076898773441
64.7730506241571,0.09347709859770796
44.12380416298363,0.07373844190523215
66.18828160045872,0.07172076729938673
12.54503287451337,0.06386400291274845
22.97609273250483,0.06199760662245188
90.93888646744203,0.07864658002908664
184.1555339646512,0.11973116303659072
62.33632704577064,0.08205314754035904
55.669163521585325,0.056713068329326224
137.8451540899067,0.09999821684772872
93.7720347404757,0.06907750811044465
72.931630776793,0.08093138452384545
57.39152989735985,0.08081482466648704
47.20544705886199,0.06900053513049409
98.67331000045343,0.06752021865731103
42.7813629251377,0.06900281863525949
46.161016149906004,0.06914099050408089
141.06139592577415,0.05755176144800543
99.5940386153423,0.1048445822378256
190.75707778262404,0.10055495334710657
203.62066197768826,0.0826553679858839
139.40105517733107,0.05336511707604087
31.512353108043005,0.06725490369818507
144.19736753584021,0.049879619020398225
29.418077883345966,0.06352966952771906
165.29025718714516,0.08461067841327248
98.97196583221974,0.06570175883378267
201.72249497879585,0.10022033238680104
14.39758960559853,0.06872988872719014
83.4994647651681,0.09048682988118754
17.106995783425113,0.06677095388503498
148.16306213275888,0.10357031769563221
21.554553110691266,0.06309486529986429
70.18986947194232,0.07820730765927461
152.88487725218204,0.0979409431545217
191.44869014484433,0.12480089301088088
193.96109678565003,0.10856387218863056
89.71151542769032,0.08223923500961673
188.3837179880776,0.13161383025975687
214.90607106766643,0.1460912080268021
74.15218127486331,0.0731527424895158
30.080266818229447,0.06637377279629607
79.25498710691257,0.0787759990196953
54.73859730497729,0.07664261697715309
3.901021882313311,0.06388760738361365
150.16365407149868,0.07758342559644472
184.44712353016152,0.13008281839496103
140.2880387663813,0.07429108449169512
41.868942197193334,0.0695885993538207
10.104035924206531,0.06760522525343408
202.1677462814007,0.13813347420630695
39.92163664088602,0.0641318219192462
146.68789643520972,0.08757872706707755
105.41641587000937,0.10027467667286355
126.47798671819142,0.11614973784508639
44.55787137382424,0.06104883029287406
48.488402976520014,0.06916703201165052
60.196568466016245,0.0882129387140117
165.42013336829547,0.10595921535946629
25.482517443111195,0.06872206867698284
164.12693378969067,0.10796932341056756
193.4308321616243,0.09174969187338715
41.46530562960178,0.07809520174794977
38.339715277123624,0.07558381157013169
49.02283611755341,0.07347129839064047
97.0219745548633,0.09257488486169568
147.65334274963888,0.08463279007144738
66.49473575354341,0.08635616573737015
25.63851333279455,0.0698532087285491
111.75239172918126,0.07682279421847306
144.18781034919732,0.06092740001015478
4.349780967312364,0.06499181947317707
22.597078222994693,0.062183192411553415
11.364432780392427,0.06237970106471417
193.8931855111652,0.09795297427875138
16.842441213947982,0.0656974426691929
207.51486623401885,0.07684462024922036
142.68097337742097,0.09435992804441361
65.5551250519954,0.09257416289984806
75.32991790090838,0.07260313941178537
166.41232989213017,0.09284396028512762
73.3757334225097,0.09979393415880145
23.09037058388937,0.06536449011768669
146.97401430808478,0.06477376219206495
61.2722947651671,0.08791536074894674
174.1721263824452,0.14078541859558388
69.57416687908913,0.09274150133247104
193.2029158631267,0.09067070523653584
137.59124263166197,0.09769730372901066
133.68925703755667,0.060089274021363506
103.72818479596894,0.06511094514284793
158.81186904865154,0.11159630213989667
184.47945820034155,0.0850532288490924
165.1812294279879,0.10582388396656137
154.44666175453912,0.05964705498604566
129.80159385107476,0.10042399837179074
0.21759617035079853,0.0640163952620813
137.27183155024574,0.10402010434872867
88.71486879497665,0.08411802372048827
24.44474294824953,0.05871045147784189
196.544671897358,0.13066659153808455
18.177905873256346,0.06865486032338963
1.556352130341869,0.06403017271413146
72.07529342926644,0.06286132908058713
193.59776156569157,0.09222256124402461
88.49670365547281,0.07840317543775888
147.32949083623427,0.07974423299906092
124.94124815675414,0.0921383098796691
149.0538548883379,0.07686143371784586
166.61953419769662,0.08068794662182714
40.77672721643548,0.07202069362144525
110.19638066621914,0.09938211637416836
31.263113097897424,0.0684384382626756
42.43191852849767,0.07516564335090503
39.33478570868844,0.07970616683124312
143.16091992015404,0.10479834336542457
25.983767310748334,0.06887169563045828
17.313295393593577,0.06736450494407518
30.945774430650296,0.06470961610484105
116.44786357682088,0.1213052130471644
0.03153788968139952,0.06396738143419414
47.625427042979716,0.06285261038731903
15.585967353778676,0.07036815089080772
183.5849748614099,0.12152710221304976
25.168113108918543,0.06592109964606904
93.56828562079528,0.05859945923111395
42.49767046940672,0.07562052831534298
61.41827392223385,0.0672079371025977
48.85197481638417,0.07501276260359037
155.90087192785137,0.06597176714960297
53.692479175485936,0.07563274139135123
200.5722997529112,0.1184897611844955
125.23815653541392,0.12023043956021552
73.81049212479984,0.051816833558626554
152.54787030861175,0.08449912234963688
45.704533832983046,0.07660174226418918
68.11214014723826,0.07102863447231667
31.42276038073575,0.07077110551493981
113.05249604246671,0.09037743113967558
173.67949289932992,0.09802526904232287
136.8165076739258,0.08541373624466264
132.34932771983006,0.10723645443986389
120.26453132933649,0.11616093976702564
36.32586749529235,0.06879541685738809
32.75416513433549,0.07121046661196037
167.62489464205206,0.11066116193571665
36.87174861344767,0.06561747991990234
117.44731413622148,0.09801695727232324
82.49026351268526,0.08299573769260597
30.57506622970687,0.06764782128439752
175.52846297308852,0.05970379943383308
156.2841948490847,0.08117354500469111
67.01952054628623,0.06422037580386585
187.5103691795797,0.12256746095766119
141.8527352606947,0.10031660545003881
6.828390523543783,0.061797771264655105
71.55716582175745,0.08184279765160014
132.26145405683266,0.10049749904473576
5.628704698892604,0.0645174053063396
48.10039283428401,0.05060398738742415
136.96539688799928,0.08532933795339115
9.447696728035405,0.06807100766966107
133.9905378358055,0.11215582423183196
119.58795376297442,0.07739969797914131
128.27409558321398,0.12362139287819374
44.35402484285878,0.06331529875700752
56.706712209207346,0.08055799557129886
182.275053777819,0.11164003622835982
114.95126185288377,0.05928105257354999
115.99393506386477,0.051151953533456904
95.83512249276309,0.06119291895933705
93.36599483966411,0.07241039620280122
12.906212790498367,0.06374973692402984
3.4383259834774806,0.06373643645611492
4.943724881669814,0.06311798167504246
61.93648654484558,0.06850083325291921
61.36146996724785,0.08062709750924515
165.83611751042142,0.12462007331794153
13.817094204854198,0.06599158648033623
18.331623477464635,0.06870937647277776
58.66486573400492,0.0741420442185416
5.306847195476371,0.06571478935879457
102.48958854477225,0.10480060342810324
21.946335213700344,0.06702573149503153
129.78494733298737,0.08519051139464923
13.998381041254078,0.06632402958360635
190.68279340487848,0.13006937480548103
166.7321008881924,0.10098606676914729
68.38488319039944,0.06741014005743301
66.46282256332371,0.06054561019419833
70.3763526307709,0.08081912336251586
171.1836156594513,0.11682791284082349
12.361225761414389,0.06502504740547937
174.69098490716195,0.10231775469064873
197.73855982070177,0.11790654720954175
102.05855227832349,0.05118808577561003
102.58701516591928,0.06428017873642915
32.3776763865385,0.06411957029373255
42.03320622954662,0.06641985550952587
162.70989113828497,0.057511338846334574
179.18100988937024,0.08794414678118352
56.30206066021077,0.07612804196673087
84.91282667861593,0.0838602626501825
50.394682755538014,0.08404882509264333
125.79777758751409,0.07020300151469488
147.13118840187994,0.07036877687045645
53.96140349683194,0.07709520962323495
30.146802961752574,0.0684997851575776
3.4783101026685412,0.06485501384513676
51.99856413024875,0.0635122835908428
18.23624545003396,0.06999210455516228
182.95412568623848,0.10650697322026345
188.1861323807231,0.0628806219469319
79.77772523673559,0.06642240483536464
86.41961040861591,0.0639892659120209
102.51519012615067,0.08213876463719302
69.34000078806162,0.06258031857882815
53.54752254511249,0.07508631782295483
163.45294669063566,0.1267071964201417
101.03580981110166,0.07780420204276314
133.48276141286513,0.07417646140052019
72.00973256067347,0.07747776431269962
15.487970030290674,0.06736868465328115
68.82184733385276,0.0711449804068056
9.029811213382722,0.06375019024904915
157.2537192015661,0.07624811516625919
133.2614217952854,0.08932660239296315
181.74649457720008,0.1398124318257243
154.71257382980556,0.10150832892922398
4.142939290857336,0.06377934398745301
130.03698530230176,0.0617196097918253
157.33930771807394,0.07868092596760574
62.62428868885738,0.057273389880928186
55.64950099728358,0.0714528021242038
90.53115102751995,0.08398633119925096
196.86588259521432,0.12317761411825755
104.50302644381338,0.09408606118271935
158.2892338158895,0.10049955158051711
7.853170395285156,0.06302284752695136
193.46942040166914,0.11380792865028425
26.59124293224027,0.07116441407789163
116.73694483481763,0.0637796249137459
119.00829413830729,0.0505881949738424
176.8118186176202,0.11376152759304868
64.89716616734214,0.08316299877075561
106.6348139604702,0.0998731048552031
177.5174616810565,0.12243265009843275
11.950944942071066,0.06658613708977933
108.7859932007761,0.09506550818220146
140.12959201106588,0.10497062420984693
36.464552087529185,0.068494316112265
37.015392715315386,0.0761217090173342
123.55362392255738,0.057891438674938074
134.60103776759897,0.09958991264492792
187.6419775293455,0.12659833552124533
164.9704867166331,0.12951264907615476
0.0953847907966618,0.06396623336848864
158.9220220604964,0.0719975832136405
92.67047384099305,0.05348805471247207
127.77804866260168,0.07282029595654908
98.64564056594728,0.07033103742312705
8.915077769585539,0.0666291770226934
99.05534814361269,0.06428947452426685
25.871672854427835,0.06341226896563087
207.93605054511042,0.10847704187004266
22.318063561389838,0.06704335286125293
170.74327531185577,0.10212164848238563
128.2723721745523,0.0644349752193576
68.7961700689751,0.07499636192828782
165.27638826845092,0.07746465581865677
107.47169485601951,0.059697687894109806
0.2011215592659867,0.0639998601913837
167.8495829467157,0.10737162560821932
111.17782845846558,0.058373803585879395
108.3591055293357,0.10980891459510879
124.02921346192122,0.06186219961030668
8.60802952366621,0.0625584297647633
12.358380505657298,0.06785329276852718
195.5257560091966,0.1317142982490341
182.99550243033272,0.0741383146398809
26.858409257584125,0.05971991394824631
128.17430039923033,0.06591913778591865
81.04133166333358,0.06454432140627789
75.79508934535468,0.06841106864294146
123.57707714964718,0.08178478408849384
54.744336562561,0.07379974382338526
89.47572641226998,0.06259678362625831
73.62854229656111,0.07882900401063507
170.09958341235293,0.09655447499805511
48.744111123250434,0.06732561476772439
139.97626436785706,0.07095533497181825
142.40786498689147,0.0995878510969953
85.4427518618079,0.062067708125097404
41.04967832595487,0.08149416721287948
69.1570903144884,0.07970364608505463
8.0686503697029,0.06689780559596482
148.31156203834584,0.12943501184791495
27.161477400643502,0.06385818955885728
93.51937772299102,0.07102892661817896
96.58147198544361,0.06782425840540288
82.26821580058362,0.07767838714212084
199.6369876884521,0.10332123947960806
47.59340506544085,0.07341245911672893
14.85590356281538,0.06357748336251424
42.72452148317712,0.07382715595820431
19.63065919153233,0.06763890809293312
49.7582953209233,0.0640157918519024
127.37253220283989,0.07005500158223521
31.48086965358818,0.06750099855416156
155.00208561111344,0.09736439602639112
121.71640446234194,0.08494747074880389
3.527420962304971,0.06508893449961022
162.14783091742865,0.07201545129413962
178.63713460425546,0.08483250764603995
61.12117222052872,0.07490387754033369
190.410177690525,0.12713106751583927
70.74946574963863,0.06941615149510696
59.21566957650018,0.07712623871461703
91.98967809785138,0.08456662741137623
112.77871313556567,0.07136673533142047
56.823846862485674,0.0804079521923351
138.69658267723773,0.08253630283504461
38.59316272529008,0.0784969966265043
123.08157568702977,0.07510830594889484
123.80898231644154,0.08144246278530533
28.163990724444993,0.06560693454694258
156.5295636914453,0.059300753037530476
6.3107086824549015,0.06335354127986861
149.26430203517344,0.08740104266735575
106.94886607837589,0.10410099970402457
75.28354175066377,0.08123276447547675
113.6556996572079,0.05476286000551413
124.74760105209742,0.08435870591139381
55.16762711281495,0.06649631806467358
114.34478988378164,0.07747087115702722
66.4144964278803,0.06051243240798014
93.57654234872271,0.06632370505038673
117.35842856116803,0.06049868656366847
105.56837757503119,0.09738345309584669
8.379125606194915,0.06342530061883031
139.71226407820308,0.09794978920408927
24.12910180091089,0.06403982998118436
18.356375979023472,0.06793768514268296
91.5950332856061,0.0912774593857208
137.72596473033963,0.09152456736646855
65.4583999390234,0.08107544500196712
137.92930686824005,0.07554799358370726
27.788251517383724,0.06404858765609558
8.67135780120857,0.0640087015729259
46.27287384529474,0.060227989753911436
138.62802944903655,0.07796107406605221
128.35277295365145,0.08667338570147497
166.63715836172307,0.12568148652020847
34.61613011664216,0.07471606424623373
132.19023989371485,0.06916275099044629
144.5384488810811,0.08469308744327353
133.65836491207602,0.11302345040176168
57.27386866338469,0.08262508059403532
184.04568340256992,0.09039962464602225
105.53831757951941,0.07049629631398198
1.293229178225577,0.06369031440408121
31.67413083131391,0.06379364115275221
25.790919694167854,0.06096157141746212
150.11859113921457,0.1129480221445575
111.40741141764724,0.09997875366971744
81.65842913325655,0.09326522798879375
131.2839548770075,0.07757810793355607
168.37426208252091,0.10470112006778957
170.8343180597859,0.09096146971499347
107.36570097885951,0.09789864432265717
141.22026357900398,0.06477373717327718
88.87294170060657,0.06137542073464572
131.76423807545007,0.08249051104888297
161.5324375489053,0.08434205669482425
122.20040011635488,0.06828277232471766
62.70479366418394,0.08678097431208594
178.38851245279048,0.1322400902522081
182.93606511839465,0.08100386393652219
44.182507839486256,0.06774285089497685
40.83185184826556,0.05919664210089103
146.14524243538625,0.0876013906750591
42.8857464273375,0.07871153522135273
85.617650061482,0.07084775476748659
115.3104147659876,0.08811254357848364
36.25985164009551,0.08121936302265778
55.733462877236114,0.07919817984979775
157.24089035706885,0.08888310139588827
86.60065936978991,0.09587468232560893
41.263967159906315,0.07756730698697042
37.07210092932431,0.06873891379963427
100.79288404054553,0.062016710489536636
170.0418607278432,0.0897744206710319
82.36681848575506,0.08416828023573523
10.107933569226887,0.06329500467891624
169.05414646027495,0.0803778732875978
159.75655961386838,0.10291273753124873
89.78701744927871,0.07087159731261096
174.6810538466126,0.1123202773472668
175.9864180814902,0.08388415406036653
174.6576249414652,0.09133236344447539
1.9602365185498296,0.06361267175225375
99.89466936040566,0.09221431447447435
78.13324926499112,0.06998866637927226
134.3602431164485,0.09989142272083334
157.09611337854002,0.11090453931571835
109.92549208682033,0.08390213641726288
144.41419213320603,0.09659326901563604
114.84474707897573,0.08026010640258464
80.49879750291487,0.0644970785566903
158.65271444753498,0.09541249435332852
101.44720341403355,0.071467495222892
75.68782987753897,0.08650902277814244
41.07736180546514,0.07030110584645458
149.52223245792874,0.07703952735105885
179.01999400370232,0.08849001322090537
101.97523736550102,0.07311034013939681
9.576028758621211,0.0676088695658929
72.80827295720721,0.0885223482488176
119.61366845559748,0.08932733036077964
55.66909116066247,0.06106214656152038
178.31184842361046,0.12735559224008677
13.021834043759357,0.06508678868454533
44.34487564210441,0.07463876136988715
149.21205742846473,0.0680302082860465
100.04993978756652,0.07835965863920648
26.790292848051056,0.06754516379051956
77.78209434215935,0.0875772268774138
6.8789099818861015,0.06481008820344832
147.59481770263292,0.12136260484467248
14.623596996717808,0.06154262757355108
168.47242540723937,0.1212651276336552
165.31306112624247,0.08912933719050754
55.63090519371934,0.0635729882190645
136.84637655323746,0.06798455802825132
148.8260600096298,0.07920394518480864
115.51890951843944,0.08910435884281243
104.31849360086598,0.08865709635552381
10.881939022593999,0.06665915499536315
68.99128154121036,0.08818053291770858
94.78446031831673,0.0798945343537303
80.42638748575366,0.072673766563015
76.65484033853667,0.054690382124851514
87.39818248097671,0.06576729375003226
21.10871458728731,0.06750875450681791
163.56407099131096,0.08480110421202018
59.162047664095496,0.07420601238665551
157.03054287573892,0.06396168772797244
99.54007166416761,0.06994646722366582
103.81750887395664,0.09101721466715731
110.73484492132799,0.06732426639886088
15.10760923571539,0.06707559205129449
71.45675083016275,0.0668370599746452
52.4036088146075,0.07680844094094925
87.74592687806073,0.0856043523514264
72.93685560679883,0.06426424665845114
167.66723122611248,0.10169645522484815
31.160245158016735,0.06910441584317012
53.564371833609904,0.06601249941704429
93.93793516398951,0.06527942311361437
16.679866082671783,0.07001840978748357
139.65320977989177,0.09209673825702121
134.3015461086686,0.09965468870859953
23.103030689368687,0.06334966024983435
102.37631075049744,0.04760347387663109
186.02808368995514,0.13170259761440262
120.25364855166751,0.0915642496735808
11.748946939896348,0.06582320449620824
200.15325378447838,0.08933318447717434
99.19641476316886,0.09232756468289183
129.8157593974041,0.10669367733585247
25.715601935753984,0.0637391456410947
145.2275086021233,0.05449912135866898
138.0057301058715,0.12370491803558792
113.19289386859384,0.07325179230783188
4.276097762953429,0.06418463738549653
156.4483559073949,0.06455605721755103
0.13411452075332064,0.06399231772810716
5.597383965502117,0.06572396723402864
174.832239004828,0.12275446565018064
134.65036752802348,0.0646343798500868
135.9673376511204,0.07948711408282934
52.04939449223141,0.060094912719388945
100.57242364907952,0.09535627465305391
178.08729092842714,0.09726925235348857
23.737850594617107,0.07031996858736736
16.866566858245477,0.06949428332101644
71.37134521796591,0.08119252889446206
124.60492557958884,0.10070116477679966
120.94537508495526,0.06346451278394198
102.3402731253519,0.08769338057713827
24.854749736082475,0.06281129299736893
214.3707846764992,0.10934311048413381
37.868650866726405,0.07680089056009692
174.2861012530067,0.1114461078090231
162.61158279870122,0.08876089027529106
72.33011831729192,0.07075230636804863
30.566040799036166,0.07322948004336859
3.4852482031120338,0.06397521432478687
47.880149884110466,0.06407703676723009
51.30501940742453,0.06201300037143979
136.50234099432345,0.07716553453532664
173.31282036442602,0.08523123082113322
97.07860708366411,0.08110035860131984
8.374702774806824,0.06432162992838882
51.91063430716312,0.061646475930186975
12.697519865257982,0.06418485557790055
40.823905252996155,0.07142798909139314
20.457375344186392,0.05923708696744069
37.68410123555287,0.07029477687158422
182.13171449186052,0.10676675585400745
18.095230919814604,0.06408279379155
65.545239231083,0.06227166968011533
67.72001843734141,0.0667298210818014
153.53180312713573,0.09331118913335461
61.830443082986214,0.07088529011997251
99.73906534386786,0.0943800979144
91.06951579579138,0.09704443165026111
93.50062341071754,0.07402156558746972
49.02158598791547,0.06701112731021623
48.499351401220935,0.07748772791449197
154.2667293325323,0.08793561536774136
7.862588120666264,0.0651380872043239
163.47859415913325,0.08300331072896822
12.748191096438806,0.06810310724051892
39.46731467502237,0.07485373025597476
39.25334064106295,0.07184279937125577
88.63145654122901,0.08706297623749916
44.58940493969026,0.08450852006941198
107.55447014341092,0.06817616129620499
155.72353224821342,0.05550823234757276
41.77601838113821,0.0776115396201126
28.312974449376476,0.07255680768342207
50.10704961045583,0.08707045652629511
82.16102683193056,0.08549234626203112
91.01593724620633,0.056844646849134296
98.05904607763192,0.0664304705359355
141.28958580625383,0.09579988155420147
15.90382389335791,0.06923666935898962
92.28806986595836,0.09677435590360918
52.379665438934126,0.061149551348429816
60.19915873624284,0.07946942718965483
65.07198343524206,0.06815319048527704
130.20464096885382,0.090616799629794
86.2159980887273,0.07750653376669535
99.04484335833563,0.08106095740067011
136.69658151487778,0.10591260741279698
152.00061843292983,0.07852337861697788
39.02310554496494,0.057918485362601115
24.296673827353796,0.07443274664806813
148.7194982159931,0.0755430067070948
55.40255987064623,0.08160984119580787
169.2427057627735,0.08955958701697889
165.01401914123898,0.08258039516680632
45.31174330384757,0.07879648122698825
67.58036803365466,0.06644336066602104
182.11625633492937,0.09695306555308422
94.58338547042331,0.050363590158747536
158.0595475314197,0.10035426027514519
126.04190009133494,0.07144981029415723
44.86183797599456,0.07334401930226107
156.947897801534,0.07729046118675134
172.6385653673752,0.13135662727196706
9.844229329005652,0.06372353713283241
97.8406710610404,0.09691119715360152
44.0315601185879,0.0671360423576165
59.971437625346944,0.06833726440283
33.81746389080479,0.07179139802055243
44.06357315962265,0.0719187288923795
21.054263024996253,0.06707922581673151
18.86511712722349,0.06852593909299103
72.57524335967732,0.08505412001489286
182.44614015658655,0.12417533612823146
84.54138334008071,0.09710884012376297
71.96747273429978,0.09223284343220346
130.77748295683915,0.08874616556278997
101.10662953493349,0.07947019535648689
27.475616150640647,0.06635284573132529
158.79629223418303,0.07625673103234154
133.96235906095504,0.08616080736062377
102.25304487712275,0.09842616812610079
14.64239316748277,0.06789897094886824
75.0053872710946,0.07841123750461723
185.38624005950905,0.09072277270120642
140.54011499727795,0.10137635950203377
42.97111917985342,0.0697084523922144
24.970356942178096,0.07316252908374904
111.01017257717517,0.053446101994522724
191.43191259962558,0.08828019832740674
114.00014742532225,0.07917303976959586
184.40189348356452,0.11094135039854303
121.6422533425728,0.06938039500618234
147.17254045742288,0.06191444012039925
111.60535379962363,0.05459067374202951
175.4957021595562,0.09092651615929224
13.071145658254459,0.06259732217622037
48.397173082532355,0.06204788565025106
38.85403326934809,0.05561433808286928
128.3527209642166,0.08946379216583616
184.73120936062168,0.1183621430368026
23.333329236873304,0.06516941980780452
128.36399566795797,0.09214192226546859
25.54698321163785,0.07700878983146754
95.02230716304074,0.06961332541492589
54.991425475951544,0.06416060331085617
80.2987520236727,0.07999433873709672
57.18313246154132,0.08564166599009196
26.586085481374234,0.06443757446413789
99.93810730279478,0.09497722269331152
149.54608315859772,0.06133017178150344
79.53949982951538,0.06185996586780929
156.8042651096855,0.12780390698248137
29.82005053672476,0.0660645392860693
71.00478388770257,0.0625596664788825
65.7744856887115,0.06850314520535396
84.18987173155493,0.09553481392693824
66.08932909302195,0.08964146937922915
142.32520057350462,0.08705720706583775
181.24376691563802,0.13819762659780835
77.24202579924011,0.0737697776538877
49.354103385859325,0.06628504768850979
76.73793108260793,0.06652473397468255
109.24812670037906,0.09262524033716521
18.999362851522054,0.06698789380154914
49.030312464413,0.06170274951644694
176.6803300970608,0.10769882065721378
128.92744066834896,0.08046082955100073
30.138447177154777,0.07125925684767397
117.23826924163868,0.0753787495737473
53.216402171981635,0.06474217011693628
112.81814222571003,0.07895161565162977
103.91803786204635,0.07166326694227902
150.09514086770486,0.09697271725489917
115.81405023540367,0.0830045331214629
161.16768549682476,0.10129461473224866
144.08634194808116,0.07199981345601864
67.21752478555325,0.07777714201275841
105.30430753660623,0.08667265167756699
42.432943575295866,0.06945165942299514
145.46234766300827,0.06178371390933308
22.39096047910587,0.0666163744228011
40.12862564810682,0.06558158740087816
76.77286853227766,0.05122147402988653
64.54274813915936,0.09406895634511436
153.22988071118024,0.08708600892240415
170.0427285297283,0.07535426944941542
162.25267458843592,0.10461089119669027
61.4073884392483,0.07705194407425811
187.02232487068179,0.11114784337968002
140.22157967245326,0.09599712286992347
32.86504096883111,0.0693994871577847
106.86049507058448,0.064612549206729
166.44134526455534,0.06123999439424124
90.66162742473983,0.07297866952952521
53.62050888417172,0.0659208293959022
165.81660389410135,0.04857334170521436
25.41383392812663,0.06145349837753332
162.59819552925038,0.07605225928821471
109.4144757294318,0.08574285231575463
24.67264573689023,0.06591052924294989
13.14302692350704,0.06813300346359236
59.101061198006136,0.061025202319413274
139.16830670863962,0.10105790034425371
153.8295904658879,0.11745798226656289
161.41459299430664,0.09913852699294763
83.81082656721388,0.056721772201537665
8.606792740987597,0.06569446110081713
131.92311117612508,0.1106200289909485
47.87640945178862,0.0661151992085397
150.82660821427848,0.0922482328063677
68.03645088845786,0.08405415595490752
100.6741403307169,0.09915226416319622
166.7510810972885,0.08429977067565553
192.31272337642434,0.09463032130184286
61.21158597131435,0.06471568737589137
29.923553132761835,0.06862004707798576
54.389848321790446,0.08512528591720572
188.27726246151997,0.09006336684526697
135.35827227737153,0.0815579866186997
65.5635388467103,0.0867987755383832
113.01074681457644,0.0741922227815338
161.42868000744159,0.09504037907349104
114.90212856684265,0.09651596681114992
103.15595770506295,0.06506555424158483
96.11112598659373,0.058325097720216185
49.05299466112634,0.06323362712957023
50.33434840127862,0.06928100764778349
135.68017017839196,0.06481820757409605
45.316819115724826,0.07138371321188053
100.59502504748106,0.09615313818024088
76.54072973770101,0.0824581711378863
31.939976697233075,0.06030982604460214
177.90105490919183,0.11371945654743229
120.62406284154521,0.07658109877875272
208.27704366030315,0.11847006939489084
39.94736756676386,0.06265947404961661
37.36822035585773,0.05594322489061914
194.3121687650883,0.10696701465074286
68.10173556502073,0.06398124209365698
171.22483015876836,0.10347292255152997
81.33951509753021,0.07828219573469447
85.67453271011712,0.06412745120022174
53.96353644008078,0.052452236733819886
41.41932739015467,0.05690781431455692
186.64692903522362,0.11429339466192211
138.04214309210076,0.0852190584433947
84.23585345199237,0.07522057421058698
195.0835878299271,0.12612766564198466
167.0789903147875,0.07032956341285491
143.98890366188712,0.09426067216262668
153.16227556367664,0.11243858729123582
154.51711342458077,0.07335288101751801
32.5015221622618,0.07343482314131376
73.42026402590908,0.07007336830291698
121.85464377072101,0.08270213869630895
97.7065532369977,0.06605412457449665
178.31774354238638,0.14126178606548018
179.90837800335714,0.084571019890771
30.69053480775099,0.07119972529701195
147.62681981574468,0.11846311219826643
156.10912126379634,0.11591912916353826
113.20199452494926,0.06760110849449184
31.203342642154873,0.06914370961712327
104.93593644557836,0.08595244539974373
163.13711195749883,0.08341410619796248
44.000277035312074,0.06575747605576478
28.430532111327153,0.06665300037788056
20.047533088191063,0.07029066906438625
18.85809358776046,0.0643070244536238
174.64433410304255,0.12105836000911092
124.76802781405905,0.07599595249354651
42.83127218449725,0.0690418754784354
102.70544562346731,0.09928763087022915
8.786078752929413,0.06744942099602284
100.86479480433835,0.059073840907137874
158.97795530012846,0.09706254818810159
125.8122243180386,0.08958502390800774
123.3966143751678,0.09870251871730593
25.449952879178454,0.061528460344121814
37.764679740801036,0.07779898854408152
34.90080266929634,0.06220940613891391
127.9020598317005,0.08069754364036659
70.89603852421074,0.08126762097081446
6.835364884177827,0.06610471811326564
116.25938867897874,0.09253382159937977
74.817498182678,0.08645890394263685
70.10287232815065,0.09612078362331548
23.278512912808964,0.07169588254258026
71.78804058497877,0.0929263947314907
148.4572909918321,0.07884299755094688
182.81064894186568,0.08853323145197865
21.93828932415648,0.07173030927205377
164.32509232127046,0.07298358665712798
178.96962757826464,0.11000650177696583
92.16164392431136,0.09496418462623593
121.36561992710679,0.08785295175793047
91.12270821715805,0.09344918837550999
42.138164427222485,0.05909161209003401
70.95875008837633,0.07745988955053368
128.58140187617195,0.0941151119810633
80.61675536361682,0.07760087110510344
113.82109129353513,0.07588037198443624
18.466320548856395,0.06911067573217568
2.6416845243173426,0.06464150541167539
96.47886268215981,0.05367690794071334
1.8400871945453359,0.06414497143957393
38.30071794160637,0.07566885973545968
150.51467458239298,0.12780951906716181
160.0820456210474,0.07227632199791378
205.4395388832819,0.10372261745892954
16.45782009590437,0.06626833328839993
50.43896469352032,0.0706812468227327
27.75171958042085,0.07202438457160751
44.22566292683946,0.07394476349458862
37.910788568254404,0.06748198854994515
181.62234866278345,0.13017013501153932
158.416346655997,0.12296266216266574
123.88984325124405,0.04569506146493987
24.753862557806357,0.0633895942900391
55.358550575219446,0.07358996258513037
200.06439353427103,0.12440733228545986
106.27513712560356,0.10229836112640374
172.43529658123512,0.10453089599443284
64.83330468087392,0.08787941755263971
6.300566010916892,0.06509927010954027
12.415204931140869,0.0670200233122392
7.627330042824798,0.0663748831200195
3.8394054468556096,0.06553955337242118
146.65324818984428,0.07938236735943933
29.525802251877522,0.07205881605210057
34.11822800279517,0.06374486687941104
119.81738378939312,0.06531962801450884
27.0729525585694,0.06583320460448946
137.18614009465955,0.06260327329154329
22.767735466115358,0.056503168917970324
116.03029157766112,0.09885362935004825
122.10269596208579,0.06317840441255888
183.74414666388432,0.13148289478407213
54.39644431392829,0.06723102578423155
195.05538725431035,0.11662506491774266
159.0227302301333,0.0820287502146329
71.23818572440045,0.05845342824536384
142.19013373136312,0.12661891568065173
130.34295034067006,0.09936135098555329
180.07187889992196,0.1014357391133554
165.88817920528663,0.11336191323072385
131.75120135094522,0.08262489185398081
100.27484147685942,0.08478187871903006
146.9498382608177,0.10272278241412881
104.01506869360267,0.0810047130733072
85.4521064653433,0.06835170511734422
68.29452769938727,0.07457474840977599
133.5074756272974,0.08073554766734409
135.65882150327525,0.06720772824328279
135.33016133459714,0.10107989566466219
97.25901440818906,0.07464839938356638
15.106230306567566,0.06745758322190397
34.32183141387496,0.06638499507393567
1.520160540944593,0.0642472876280293
173.4600520227543,0.11781167501237814
68.45801075178119,0.06186797780896419
34.20403293504582,0.06255303547997007
156.58847237277465,0.10767880016075643
12.626874252652273,0.06536489609965239
151.44564777720842,0.08992345586938862
71.73127162352296,0.07565604602833795
189.18428052513224,0.07985628346231112
142.53591217574473,0.09183211162642961
2.8440193689521003,0.06375781169205577
121.05511855698512,0.11273407479524973
128.62502070381825,0.07242471243795423
39.40019207701777,0.07313564257758778
117.40096967737952,0.1121342446361841
152.40220409631544,0.07283567555988635
146.6691109490136,0.09000635928621491


==> Data/edges_spin_ladder_12.csv <==
u,v,R,G,B
1,2,255,101,101
2,3,112,112,255
2,4,255,137,137
3,4,11,11,255
3,5,255,104,104
4,5,65,65,255
4,6,255,97,97
5,6,1,1,255
5,7,255,80,80
6,7,47,47,255
6,8,255,80,80
7,8,0,0,255
7,9,255,97,97
8,9,65,65,255
8,10,255,104,104
9,10,11,11,255
9,11,255,137,137
10,11,112,112,255
11,12,255,101,101


==> Data/error_power_law_even.txt <==
0.5	0.07918292039091279	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
0.75	0.10252471478020796	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
1.0	0.10103110367233359	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
1.25	0.08316433312119162	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
1.5	0.06290213307987504	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
1.75	0.053009771110385094	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
2.0	0.04103558874844018	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
2.25	0.02920753511095818	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
2.5	0.018766507239339196	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
2.75	0.010740820060420224	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
3.0	0.008023297443531847	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
3.25	0.03028673875381295	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
3.5	0.05153447699164301	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
3.75	0.0691874060953135	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
4.0	0.08379141840312118	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0


==> Data/error_power_law_uneven.txt <==
0.5	0.09138422487177768
0.75	0.09301270371972008
1.0	0.08995169883983739
1.25	0.08151630190326203
1.5	0.06855297551169419
1.75	0.0533788672959489
2.0	0.03816932319667595
2.25	0.024297697611560296
2.5	0.01243567448388174
2.75	0.004168753001158064
3.0	0.015345888439692227
3.25	0.040715760398192524
3.5	0.06188620372841629
3.75	0.07933534002255122
4.0	0.09375607731850999


==> Data/error_power_law_uneven_nopin.txt <==
0.5	0.0996882430303388
0.75	0.10172400337539757
1.0	0.07810407838039458
1.25	0.06434946175241607
1.5	0.08514165173931389
1.75	0.10300229444729303
2.0	0.1258987724042631
2.25	0.15101190362423594
2.5	0.17513173437082138
2.75	0.19601282759210548
3.0	0.21447557253878213
3.25	0.23083411408949375
3.5	0.24490896435066667
3.75	0.2577108138551396
4.0	0.26833819505510537


==> Data/homogeneous_coupling_tikz_matrix.csv <==
(0,0,0) (0,0,0) (0,1,0) (0,1,0) (0,2,0) (0,2,0) (0,3,0) (0,3,0) (0,4,0) (0,4,0) (0,5,0) (0,5,0) (0,6,0) (0,6,0) (0,7,0) (0,7,0) (0,8,0) (0,8,0) (0,9,0) (0,9,0) (0,10,0) (0,10,0) (0,11,0) (0,11,0) (0,12,0) (0,12,0)

(0,0,0) (0,0,0.0) (0,1,0.0) (0,1,0.9375) (0,2,0.9375) (0,2,0.0259) (0,3,0.0259) (0,3,0.0221) (0,4,0.0221) (0,4,0.0091) (0,5,0.0091) (0,5,0.0054) (0,6,0.0054) (0,6,0.0035) (0,7,0.0035) (0,7,0.0024) (0,8,0.0024) (0,8,0.0019) (0,9,0.0019) (0,9,0.0014) (0,10,0.0014) (0,10,0.0015) (0,11,0.0015) (0,11,0.0013) (0,12,0.0013) (0,12,0)

(1,0,0) (1,0,0.0) (1,1,0.0) (1,1,0.9375) (1,2,0.9375) (1,2,0.0259) (1,3,0.0259) (1,3,0.0221) (1,4,0.0221) (1,4,0.0091) (1,5,0.0091) (1,5,0.0054) (1,6,0.0054) (1,6,0.0035) (1,7,0.0035) (1,7,0.0024) (1,8,0.0024) (1,8,0.0019) (1,9,0.0019) (1,9,0.0014) (1,10,0.0014) (1,10,0.0015) (1,11,0.0015) (1,11,0.0013) (1,12,0.0013) (1,12,0)

(1,0,0) (1,0,0.9375) (1,1,0.9375) (1,1,0.0) (1,2,0.0) (1,2,1.0) (1,3,1.0) (1,3,0.0208) (1,4,0.0208) (1,4,0.0221) (1,5,0.0221) (1,5,0.0095) (1,6,0.0095) (1,6,0.0054) (1,7,0.0054) (1,7,0.0033) (1,8,0.0033) (1,8,0.0025) (1,9,0.0025) (1,9,0.0018) (1,10,0.0018) (1,10,0.0017) (1,11,0.0017) (1,11,0.0015) (1,12,0.0015) (1,12,0)

(2,0,0) (2,0,0.9375) (2,1,0.9375) (2,1,0.0) (2,2,0.0) (2,2,1.0) (2,3,1.0) (2,3,0.0208) (2,4,0.0208) (2,4,0.0221) (2,5,0.0221) (2,5,0.0095) (2,6,0.0095) (2,6,0.0054) (2,7,0.0054) (2,7,0.0033) (2,8,0.0033) (2,8,0.0025) (2,9,0.0025) (2,9,0.0018) (2,10,0.0018) (2,10,0.0017) (2,11,0.0017) (2,11,0.0015) (2,12,0.0015) (2,12,0)

(2,0,0) (2,0,0.0259) (2,1,0.0259) (2,1,1.0) (2,2,1.0) (2,2,0.0) (2,3,0.0) (2,3,0.9344) (2,4,0.9344) (2,4,-0.0018) (2,5,-0.0018) (2,5,0.019) (2,6,0.019) (2,6,0.0073) (2,7,0.0073) (2,7,0.0042) (2,8,0.0042) (2,8,0.0028) (2,9,0.0028) (2,9,0.0019) (2,10,0.0019) (2,10,0.0018) (2,11,0.0018) (2,11,0.0014) (2,12,0.0014) (2,12,0)

(3,0,0) (3,0,0.0259) (3,1,0.0259) (3,1,1.0) (3,2,1.0) (3,2,0.0) (3,3,0.0) (3,3,0.9344) (3,4,0.9344) (3,4,-0.0018) (3,5,-0.0018) (3,5,0.019) (3,6,0.019) (3,6,0.0073) (3,7,0.0073) (3,7,0.0042) (3,8,0.0042) (3,8,0.0028) (3,9,0.0028) (3,9,0.0019) (3,10,0.0019) (3,10,0.0018) (3,11,0.0018) (3,11,0.0014) (3,12,0.0014) (3,12,0)

(3,0,0) (3,0,0.0221) (3,1,0.0221) (3,1,0.0208) (3,2,0.0208) (3,2,0.9344) (3,3,0.9344) (3,3,0.0) (3,4,0.0) (3,4,0.9452) (3,5,0.9452) (3,5,-0.0038) (3,6,-0.0038) (3,6,0.02) (3,7,0.02) (3,7,0.0075) (3,8,0.0075) (3,8,0.0047) (3,9,0.0047) (3,9,0.0028) (3,10,0.0028) (3,10,0.0025) (3,11,0.0025) (3,11,0.0019) (3,12,0.0019) (3,12,0)

(4,0,0) (4,0,0.0221) (4,1,0.0221) (4,1,0.0208) (4,2,0.0208) (4,2,0.9344) (4,3,0.9344) (4,3,0.0) (4,4,0.0) (4,4,0.9452) (4,5,0.9452) (4,5,-0.0038) (4,6,-0.0038) (4,6,0.02) (4,7,0.02) (4,7,0.0075) (4,8,0.0075) (4,8,0.0047) (4,9,0.0047) (4,9,0.0028) (4,10,0.0028) (4,10,0.0025) (4,11,0.0025) (4,11,0.0019) (4,12,0.0019) (4,12,0)

(4,0,0) (4,0,0.0091) (4,1,0.0091) (4,1,0.0221) (4,2,0.0221) (4,2,-0.0018) (4,3,-0.0018) (4,3,0.9452) (4,4,0.9452) (4,4,0.0) (4,5,0.0) (4,5,0.919) (4,6,0.919) (4,6,-0.0099) (4,7,-0.0099) (4,7,0.0185) (4,8,0.0185) (4,8,0.0075) (4,9,0.0075) (4,9,0.0042) (4,10,0.0042) (4,10,0.0033) (4,11,0.0033) (4,11,0.0024) (4,12,0.0024) (4,12,0)

(5,0,0) (5,0,0.0091) (5,1,0.0091) (5,1,0.0221) (5,2,0.0221) (5,2,-0.0018) (5,3,-0.0018) (5,3,0.9452) (5,4,0.9452) (5,4,0.0) (5,5,0.0) (5,5,0.919) (5,6,0.919) (5,6,-0.0099) (5,7,-0.0099) (5,7,0.0185) (5,8,0.0185) (5,8,0.0075) (5,9,0.0075) (5,9,0.0042) (5,10,0.0042) (5,10,0.0033) (5,11,0.0033) (5,11,0.0024) (5,12,0.0024) (5,12,0)

(5,0,0) (5,0,0.0054) (5,1,0.0054) (5,1,0.0095) (5,2,0.0095) (5,2,0.019) (5,3,0.019) (5,3,-0.0038) (5,4,-0.0038) (5,4,0.919) (5,5,0.919) (5,5,0.0) (5,6,0.0) (5,6,0.9402) (5,7,0.9402) (5,7,-0.0099) (5,8,-0.0099) (5,8,0.02) (5,9,0.02) (5,9,0.0073) (5,10,0.0073) (5,10,0.0054) (5,11,0.0054) (5,11,0.0035) (5,12,0.0035) (5,12,0)

(6,0,0) (6,0,0.0054) (6,1,0.0054) (6,1,0.0095) (6,2,0.0095) (6,2,0.019) (6,3,0.019) (6,3,-0.0038) (6,4,-0.0038) (6,4,0.919) (6,5,0.919) (6,5,0.0) (6,6,0.0) (6,6,0.9402) (6,7,0.9402) (6,7,-0.0099) (6,8,-0.0099) (6,8,0.02) (6,9,0.02) (6,9,0.0073) (6,10,0.0073) (6,10,0.0054) (6,11,0.0054) (6,11,0.0035) (6,12,0.0035) (6,12,0)

(6,0,0) (6,0,0.0035) (6,1,0.0035) (6,1,0.0054) (6,2,0.0054) (6,2,0.0073) (6,3,0.0073) (6,3,0.02) (6,4,0.02) (6,4,-0.0099) (6,5,-0.0099) (6,5,0.9402) (6,6,0.9402) (6,6,0.0) (6,7,0.0) (6,7,0.919) (6,8,0.919) (6,8,-0.0038) (6,9,-0.0038) (6,9,0.019) (6,10,0.019) (6,10,0.0095) (6,11,0.0095) (6,11,0.0054) (6,12,0.0054) (6,12,0)

(7,0,0) (7,0,0.0035) (7,1,0.0035) (7,1,0.0054) (7,2,0.0054) (7,2,0.0073) (7,3,0.0073) (7,3,0.02) (7,4,0.02) (7,4,-0.0099) (7,5,-0.0099) (7,5,0.9402) (7,6,0.9402) (7,6,0.0) (7,7,0.0) (7,7,0.919) (7,8,0.919) (7,8,-0.0038) (7,9,-0.0038) (7,9,0.019) (7,10,0.019) (7,10,0.0095) (7,11,0.0095) (7,11,0.0054) (7,12,0.0054) (7,12,0)

(7,0,0) (7,0,0.0024) (7,1,0.0024) (7,1,0.0033) (7,2,0.0033) (7,2,0.0042) (7,3,0.0042) (7,3,0.0075) (7,4,0.0075) (7,4,0.0185) (7,5,0.0185) (7,5,-0.0099) (7,6,-0.0099) (7,6,0.919) (7,7,0.919) (7,7,0.0) (7,8,0.0) (7,8,0.9452) (7,9,0.9452) (7,9,-0.0018) (7,10,-0.0018) (7,10,0.0221) (7,11,0.0221) (7,11,0.0091) (7,12,0.0091) (7,12,0)

(8,0,0) (8,0,0.0024) (8,1,0.0024) (8,1,0.0033) (8,2,0.0033) (8,2,0.0042) (8,3,0.0042) (8,3,0.0075) (8,4,0.0075) (8,4,0.0185) (8,5,0.0185) (8,5,-0.0099) (8,6,-0.0099) (8,6,0.919) (8,7,0.919) (8,7,0.0) (8,8,0.0) (8,8,0.9452) (8,9,0.9452) (8,9,-0.0018) (8,10,-0.0018) (8,10,0.0221) (8,11,0.0221) (8,11,0.0091) (8,12,0.0091) (8,12,0)

(8,0,0) (8,0,0.0019) (8,1,0.0019) (8,1,0.0025) (8,2,0.0025) (8,2,0.0028) (8,3,0.0028) (8,3,0.0047) (8,4,0.0047) (8,4,0.0075) (8,5,0.0075) (8,5,0.02) (8,6,0.02) (8,6,-0.0038) (8,7,-0.0038) (8,7,0.9452) (8,8,0.9452) (8,8,0.0) (8,9,0.0) (8,9,0.9344) (8,10,0.9344) (8,10,0.0208) (8,11,0.0208) (8,11,0.0221) (8,12,0.0221) (8,12,0)

(9,0,0) (9,0,0.0019) (9,1,0.0019) (9,1,0.0025) (9,2,0.0025) (9,2,0.0028) (9,3,0.0028) (9,3,0.0047) (9,4,0.0047) (9,4,0.0075) (9,5,0.0075) (9,5,0.02) (9,6,0.02) (9,6,-0.0038) (9,7,-0.0038) (9,7,0.9452) (9,8,0.9452) (9,8,0.0) (9,9,0.0) (9,9,0.9344) (9,10,0.9344) (9,10,0.0208) (9,11,0.0208) (9,11,0.0221) (9,12,0.0221) (9,12,0)

(9,0,0) (9,0,0.0014) (9,1,0.0014) (9,1,0.0018) (9,2,0.0018) (9,2,0.0019) (9,3,0.0019) (9,3,0.0028) (9,4,0.0028) (9,4,0.0042) (9,5,0.0042) (9,5,0.0073) (9,6,0.0073) (9,6,0.019) (9,7,0.019) (9,7,-0.0018) (9,8,-0.0018) (9,8,0.9344) (9,9,0.9344) (9,9,0.0) (9,10,0.0) (9,10,1.0) (9,11,1.0) (9,11,0.0259) (9,12,0.0259) (9,12,0)

(10,0,0) (10,0,0.0014) (10,1,0.0014) (10,1,0.0018) (10,2,0.0018) (10,2,0.0019) (10,3,0.0019) (10,3,0.0028) (10,4,0.0028) (10,4,0.0042) (10,5,0.0042) (10,5,0.0073) (10,6,0.0073) (10,6,0.019) (10,7,0.019) (10,7,-0.0018) (10,8,-0.0018) (10,8,0.9344) (10,9,0.9344) (10,9,0.0) (10,10,0.0) (10,10,1.0) (10,11,1.0) (10,11,0.0259) (10,12,0.0259) (10,12,0)

(10,0,0) (10,0,0.0015) (10,1,0.0015) (10,1,0.0017) (10,2,0.0017) (10,2,0.0018) (10,3,0.0018) (10,3,0.0025) (10,4,0.0025) (10,4,0.0033) (10,5,0.0033) (10,5,0.0054) (10,6,0.0054) (10,6,0.0095) (10,7,0.0095) (10,7,0.0221) (10,8,0.0221) (10,8,0.0208) (10,9,0.0208) (10,9,1.0) (10,10,1.0) (10,10,0.0) (10,11,0.0) (10,11,0.9375) (10,12,0.9375) (10,12,0)

(11,0,0) (11,0,0.0015) (11,1,0.0015) (11,1,0.0017) (11,2,0.0017) (11,2,0.0018) (11,3,0.0018) (11,3,0.0025) (11,4,0.0025) (11,4,0.0033) (11,5,0.0033) (11,5,0.0054) (11,6,0.0054) (11,6,0.0095) (11,7,0.0095) (11,7,0.0221) (11,8,0.0221) (11,8,0.0208) (11,9,0.0208) (11,9,1.0) (11,10,1.0) (11,10,0.0) (11,11,0.0) (11,11,0.9375) (11,12,0.9375) (11,12,0)

(11,0,0) (11,0,0.0013) (11,1,0.0013) (11,1,0.0015) (11,2,0.0015) (11,2,0.0014) (11,3,0.0014) (11,3,0.0019) (11,4,0.0019) (11,4,0.0024) (11,5,0.0024) (11,5,0.0035) (11,6,0.0035) (11,6,0.0054) (11,7,0.0054) (11,7,0.0091) (11,8,0.0091) (11,8,0.0221) (11,9,0.0221) (11,9,0.0259) (11,10,0.0259) (11,10,0.9375) (11,11,0.9375) (11,11,0.0) (11,12,0.0) (11,12,0)

(12,0,0) (12,0,0.0013) (12,1,0.0013) (12,1,0.0015) (12,2,0.0015) (12,2,0.0014) (12,3,0.0014) (12,3,0.0019) (12,4,0.0019) (12,4,0.0024) (12,5,0.0024) (12,5,0.0035) (12,6,0.0035) (12,6,0.0054) (12,7,0.0054) (12,7,0.0091) (12,8,0.0091) (12,8,0.0221) (12,9,0.0221) (12,9,0.0259) (12,10,0.0259) (12,10,0.9375) (12,11,0.9375) (12,11,0.0) (12,12,0.0) (12,12,0)

(12,0,0) (12,0,0) (12,1,0) (12,1,0) (12,2,0) (12,2,0) (12,3,0) (12,3,0) (12,4,0) (12,4,0) (12,5,0) (12,5,0) (12,6,0) (12,6,0) (12,7,0) (12,7,0) (12,8,0) (12,8,0) (12,9,0) (12,9,0) (12,10,0) (12,10,0) (12,11,0) (12,11,0) (12,12,0) (12,12,0)

==> Data/photonscatter_vs_wavelength.dat <==
500,55.045112158104175
501,54.28590972612284
502,53.542220255513996
503,52.813619092914614
504,52.09969620827218
505,51.40005558744311
506,50.71431465432775
507,50.042103720897224
508,49.38306546357086
509,48.73685442449856
510,48.10313653639221
511,47.481588669632515
512,46.87189820045571
513,46.27376259909719
514,45.68688903683501
515,45.11099401094124
516,44.54580298660574
517,43.99105005495364
518,43.446477606327576
519,42.911836018055176
520,42.38688335596586
521,41.87138508896377
522,41.36511381600312
523,40.86784900484864
524,40.379376742038495
525,39.89948949350001
526,39.42798587529785
527,38.96467043402426
528,38.509353436366354
529,38.06185066741177
530,37.62198323727685
531,37.189577395664415
532,36.76446435397834
533,36.346480114642986
534,35.93546530729252
535,35.53126503151417
536,35.133728705844774
537,34.74270992273611
538,34.3580663092186
539,33.97965939300728
540,33.60735447380651
541,33.24102049958228
542,32.88052994758258
543,32.525758709897346
544,32.176585983359274
545,31.832894163597523
546,31.494568743064356
547,31.161498212864668
548,30.83357396822565
549,30.51069021745228
550,30.192743894221223
551,29.879634573073318
552,29.57126438797078
553,29.267537953792065
554,28.968362290642965
555,28.673646750868432
556,28.383302948654542
557,28.097244692115652
558,27.81538791776609
559,27.537650627280698
560,27.263952826452538
561,26.99421646626053
562,26.728365385963393
563,26.466325258140216
564,26.208023535601477
565,25.953389400097446
566,25.70235371275453
567,25.45484896617284
568,25.210809238121143
569,24.97017014676846
570,24.732868807393693
571,24.498843790517512
572,24.268035081403205
573,24.040384040874873
574,23.8158333674043
575,23.59432706041923
576,23.375810384788167
577,23.1602298364384
578,22.947533109065994
579,22.737669061897904
580,22.530587688468284
581,22.326240086372465
582,22.124578427963442
583,21.92555593195739
584,21.72912683591592
585,21.53524636957402
586,21.343870728984015
587,21.15495705144692
588,20.968463391203798
589,20.784348695860718
590,20.602572783521968
591,20.423096320607264
592,20.245880800329374
593,20.070888521809863
594,19.89808256981113
595,19.72742679506404
596,19.55888579517108
597,19.392424896065805
598,19.228010134009967
599,19.06560823811052
600,18.90518661333944
601,18.746713324039533
602,18.590157077900656
603,18.43548721039073
604,18.282673669626913
605,18.131687001672685
606,17.982498336247076
607,17.83507937283287
608,17.689402367171027
609,17.545440118129008
610,17.40316595493121
611,17.26255372474008
612,17.123577780576845
613,16.986212969571255
614,16.850434621530177
615,16.71621853781493
616,16.58354098051813
617,16.45237866193044
618,16.322708734288746
619,16.194508779796827
620,16.06775680091038
621,15.942431210878489
622,15.818510824533503
623,15.695974849322198
624,15.57480287657076
625,15.454974872976692
626,15.336471172320929
627,15.219272467393603
628,15.103359802127184
629,14.988714563930841
630,14.875318476220283
631,14.763153591137188
632,14.65220228245289
633,14.542447238650858
634,14.433871456182903
635,14.326458232894085
636,14.220191161611497
637,14.115054123892266
638,14.011031283926233
639,13.908107082588959
640,13.806266231640773
641,13.70549370806785
642,13.605774748561217
643,13.50709484412996
644,13.40943973484483
645,13.312795404708659
646,13.217148076650126
647,13.122484207637376
648,13.028790483908352
649,12.936053816314514
650,12.844261335775018
651,12.753400388838152
652,12.663458533347356
653,12.574423534208863
654,12.486283359258277
655,12.39902617522344
656,12.312640343781085
657,12.22711441770463
658,12.142437137100899
659,12.058597425733279
660,11.975584387429091
661,11.893387302568986
662,11.811995624656191
663,11.731398976963584
664,11.651587149256498
665,11.57255009458936
666,11.494277926174249
667,11.416760914319534
668,11.339989483436767
669,11.26395420911414
670,11.188645815254745
671,11.114055171278089
672,11.040173289383201
673,10.966991321871772
674,10.894500558529856
675,10.822692424066691
676,10.751558475609153
677,10.681090400250477
678,10.611280012651958
679,10.542119252696255
680,10.473600183191053
681,10.405714987621867
682,10.338455967952747
683,10.271815542473767
684,10.2057862436941
685,10.140360716279634
686,10.075531715034016
687,10.011292102922093
688,9.947634849134712
689,9.884553027193936
690,9.822039813097666
691,9.760088483502743
692,9.698692413945631
693,9.637845077099787
694,9.57754004106884
695,9.517770967714776
696,9.458531611020236
697,9.399815815484224
698,9.341617514550382
699,9.28393072906707
700,9.22674956577858
701,9.170068215846701
702,9.113880953401965
703,9.058182134123882
704,9.00296619384952
705,8.948227647209755
706,8.893961086292592
707,8.840161179332934
708,8.786822669428165
709,8.733940373279019
710,8.681509179955164
711,8.629524049684886
712,8.577980012668396
713,8.526872167914208
714,8.476195682098094
715,8.425945788444084
716,8.376117785627057
717,8.326707036696414
718,8.277708968020399
719,8.229119068250622
720,8.18093288730629
721,8.13314603537778
722,8.085754181949097
723,8.03875305483881
724,7.992138439259079
725,7.945906176892395
726,7.9000521649855955
727,7.854572355460865
728,7.809462754043295
729,7.764719419404674
730,7.720338462323179
731,7.676316044858587
732,7.632648379542729
733,7.589331728584838
734,7.54636240309146
735,7.50373676230067
736,7.461451212830275
737,7.419502207939646
738,7.3778862468050574
739,7.336599873808037
740,7.295639677836656
741,7.255002291599373
742,7.214684390951212
743,7.174682694232012
744,7.134993961616516
745,7.095614994476049
746,7.056542634751537
747,7.0177737643376545
748,6.979305304477862
749,6.941134215170133
750,6.9032574945831335
751,6.865672178482631
752,6.828375339667998
753,6.791364087418501
754,6.754635566949282
755,6.718186958876769
756,6.682015478693371
757,6.646118376251243
758,6.610492935254964
759,6.575136472762938
760,6.5400463386973575
761,6.50521991536257
762,6.470654616971625
763,6.4363478891809525
764,6.402297208632888
765,6.368500082505995
766,6.3349540480729605
767,6.301656672265983
768,6.268605551249443
769,6.235798309999758
770,6.203232601892286
771,6.170906108295104
772,6.138816538169593
773,6.106961627677611
774,6.0753391397952505
775,6.043946863932919
776,6.012782615561736
777,5.981844235846054
778,5.951129591282038
779,5.920636573342164
780,5.890363098125512
781,5.860307106013785
782,5.830466561332913
783,5.800839452020153
784,5.77142378929659
785,5.742217607344918
786,5.713218962992412
787,5.684425935399025
788,5.655836625750455
789,5.6274491569561516
790,5.599261673352134
791,5.571272340408547
792,5.543479344441874
793,5.515880892331691
794,5.488475211241943
795,5.461260548346585
796,5.434235170559561
797,5.407397364269026
798,5.380745435075738
799,5.354277707535532
800,5.3279925249058335
801,5.301888248896108
802,5.275963259422186
803,5.250215954364403
804,5.224644749329489
805,5.199248077416113
806,5.174024388984066
807,5.148972151426969
808,5.124089848948473
809,5.099375982341899
810,5.074829068773205
811,5.050447641567311
812,5.026230249997617
813,5.002175459078763
814,4.978281849362488
815,4.954548016736594
816,4.930972572226926
817,4.907554141802342
818,4.884291366182597
819,4.861182900649114
820,4.838227414858569
821,4.815423592659261
822,4.792770131910229
823,4.770265744303023
824,4.747909155186138
825,4.7256991033920315
826,4.703634341066703
827,4.681713633501771
828,4.6599357589690165
829,4.6382995085573615
830,4.616803686012217
831,4.595447107577186
832,4.574228601838075
833,4.553147009569155
834,4.532201183581666
835,4.511389988574516
836,4.490712300987127
837,4.470167008854399
838,4.449753011663779
839,4.42946922021436
840,4.409314556478003
841,4.389287953462459
842,4.369388355076424
843,4.349614715996518
844,4.329966001536168
845,4.310441187516334
846,4.291039260138071
847,4.27175921585689
848,4.252600061258885
849,4.233560812938608
850,4.214640497378651
851,4.195838150830921
852,4.1771528191995735
853,4.158583557925571
854,4.140129431872857
855,4.121789515216113
856,4.103562891330058
857,4.085448652680299
858,4.067445900715674
859,4.049553745762084
860,4.031771306917786
861,4.014097711950126
862,3.9965320971936764
863,3.97907360744978
864,3.961721395887457
865,3.9444746239456627
866,3.9273324612368734
867,3.9102940854519854
868,3.893358682266492
869,3.87652544524794
870,3.8597935757646287
871,3.8431622828955323
872,3.826630783341449
873,3.8101983013373206
874,3.793864068565747
875,3.777627324071636
876,3.7614873141780083
877,3.7454432924029124
878,3.729494519377445
879,3.7136402627648657
880,3.6978797971807684
881,3.6822124041143214
882,3.6666373718505327
883,3.651153995393551
884,3.6357615763909603
885,3.620459423059084
886,3.605246850109246
887,3.5901231786750114
888,3.575087736240368
889,3.5601398565688456
890,3.5452788796335453
891,3.5305041515480995
892,3.515815024498496
893,3.501210856675803
894,3.4866910122097567
895,3.472254861103193
896,3.457901779167343
897,3.4436311479579325
898,3.4294423547121173
899,3.415334792286221
900,3.401307859094257
901,3.387360959047246
902,3.3734935014932943
903,3.3597049011584366
904,3.3459945780882268
905,3.33236195759007
906,3.3188064701762734
907,3.3053275515078173
908,3.291924642338845
909,3.278597188461829
910,3.265344640653434
911,3.2521664546210576
912,3.2390620909500414
913,3.2260310150515226
914,3.213072697110959
915,3.200186612037265
916,3.1873722394126043
917,3.1746290634427865
918,3.1619565729082804
919,3.149354261115829
920,3.1368216258506685
921,3.1243581693293216
922,3.1119633981529775
923,3.099636823261441
924,3.0873779598876405
925,3.075186327512696
926,3.0630614498215296
927,3.05100285465902
928,3.039010073986684
929,3.0270826438398863
930,3.015220104285559
931,3.003421999380447
932,2.9916878771298405
933,2.980017289446809
934,2.968409792111931
935,2.956864944733495
936,2.9453823107081862
937,2.9339614571822397
938,2.9226019550130538
939,2.911303378731264
940,2.9000653065032655
941,2.8888873200941854
942,2.8777690048312863
943,2.866709949567803
944,2.855709746647211
945,2.8447679918679176
946,2.83388428444836
947,2.823058226992516
948,2.812289425455825
949,2.8015774891115033
950,2.79092203051725
951,2.780322665482349
952,2.7697790130351465
953,2.759290695390911
954,2.7488573379200654
955,2.738478569116787
956,2.728154020567974
957,2.7178833269225606
958,2.7076661258611985
959,2.697502058066281
960,2.6873907671923103
961,2.6773318998366062
962,2.6673251055103573
963,2.657370036609988
964,2.647466348388867
965,2.6376136989293335
966,2.6278117491150375
967,2.6180601626036
968,2.608358605799583
969,2.59870674782776
970,2.589104260506697
971,2.579550818322625
972,2.570046098403612
973,2.5605897804940185
974,2.551181546929251
975,2.541821082610788
976,2.532508074981495
977,2.523242214001203
978,2.5140231921225764
979,2.504850704267234
980,2.49572444780215
981,2.4866441225162985
982,2.4776094305975835
983,2.468620076609994
984,2.4596757674710434
985,2.4507762124294263
986,2.4419211230429485
987,2.4331102131566835
988,2.424343198881375
989,2.4156197985720778
990,2.406939732807026
991,2.398302724366743
992,2.389708498213368
993,2.3811567814702164
994,2.372647303401559
995,2.364179795392623
996,2.3557539909298093
997,2.347369625581118
998,2.3390264369768037
999,2.3307241647902153
1000,2.3224625507188605
1001,2.3142413384656693
1002,2.306060273720459
1003,2.2979191041415934
1004,2.2898175793378477
1005,2.2817554508504583
1006,2.273732472135376
1007,2.265748398545691
1008,2.257802987314267
1009,2.249895997536541
1010,2.2420271901535176
1011,2.2341963279349377
1012,2.2264031754626306
1013,2.2186474991140352
1014,2.210929067045903
1015,2.203247649178169
1016,2.19560301717799
1017,2.187994944443955
1018,2.18042320609046
1019,2.172887578932248
1020,2.1653878414691063
1021,2.1579237738707295
1022,2.1504951579617355
1023,2.143101777206839
1024,2.135743416696185
1025,2.128419863130825
1026,2.121130904808351
1027,2.1138763316086755
1028,2.1066559349799583
1029,2.099469507924682
1030,2.0923168449858656
1031,2.085197742233426
1032,2.0781119972506743
1033,2.0710594091209544
1034,2.064039778414422
1035,2.0570529071749446
1036,2.050098598907155
1037,2.043176658563624
1038,2.0362868925321647
1039,2.0294291086232747
1040,2.0226031160576925
1041,2.015808725454094
1042,2.0090457488169053
1043,2.00231399952424
1044,1.9956132923159577
1045,1.9889434432818511
1046,1.9823042698499385
1047,1.9756955907748859
1048,1.96911722612654
1049,1.962568997278576
1050,1.9560507268972613
1051,1.9495622389303313
1052,1.9431033585959767
1053,1.9366739123719365
1054,1.9302737279847049
1055,1.923902634398846
1056,1.917560461806408
1057,1.9112470416164522
1058,1.9049622064446743
1059,1.8987057901031417
1060,1.8924776275901163
1061,1.8862775550799953
1062,1.8801054099133365
1063,1.8739610305869914
1064,1.8678442567443272
1065,1.8617549291655524
1066,1.8556928897581326
1067,1.8496579815473033
1068,1.8436500486666694
1069,1.8376689363489027
1070,1.8317144909165295
1071,1.8257865597728038
1072,1.8198849913926722
1073,1.8140096353138244
1074,1.8081603421278378
1075,1.8023369634713937
1076,1.7965393520175925
1077,1.7907673614673443
1078,1.7850208465408468
1079,1.779299662969141
1080,1.7736036674857538
1081,1.7679327178184168
1082,1.7622866726808597
1083,1.7566653917646995
1084,1.7510687357313834
1085,1.7454965662042286
1086,1.7399487457605292
1087,1.7344251379237354
1088,1.7289256071557166
1089,1.723450018849089
1090,1.7179982393196194
1091,1.7125701357987015
1092,1.707165576425905
1093,1.7017844302415885
1094,1.6964265671795915
1095,1.691091858059986
1096,1.6857801745819023
1097,1.6804913893164217
1098,1.6752253756995321
1099,1.6699820080251553
1100,1.6647611614382338
1101,1.6595627119278862
1102,1.6543865363206236
1103,1.6492325122736347
1104,1.6441005182681248
1105,1.638990433602725
1106,1.6339021383869565
1107,1.6288355135347607
1108,1.6237904407580843
1109,1.6187668025605286
1110,1.6137644822310513
1111,1.608783363837734
1112,1.6038233322216013
1113,1.5988842729904968
1114,1.5939660725130216
1115,1.5890686179125202
1116,1.584191797061128
1117,1.579335498573868
1118,1.574499611802807
1119,1.5696840268312604
1120,1.5648886344680522
1121,1.5601133262418285
1122,1.5553579943954183
1123,1.5506225318802496
1124,1.5459068323508156
1125,1.5412107901591894
1126,1.5365343003495895
1127,1.5318772586529947
1128,1.5272395614818053
1129,1.5226211059245571
1130,1.5180217897406774
1131,1.5134415113552921
1132,1.5088801698540784
1133,1.5043376649781628
1134,1.4998138971190675
1135,1.4953087673136958
1136,1.4908221772393702
1137,1.4863540292089108
1138,1.4819042261657565
1139,1.4774726716791298
1140,1.4730592699392513
1141,1.4686639257525844
1142,1.4642865445371323
1143,1.4599270323177755
1144,1.4555852957216424
1145,1.4512612419735333
1146,1.4469547788913733
1147,1.4426658148817135
1148,1.4383942589352672
1149,1.4341400206224852
1150,1.429903010089176
1151,1.4256831380521542
1152,1.4214803157949374
1153,1.4172944551634732
1154,1.4131254685619066
1155,1.4089732689483871
1156,1.4048377698309056
1157,1.4007188852631722
1158,1.3966165298405302
1159,1.3925306186959059
1160,1.3884610674957867
1161,1.3844077924362455
1162,1.3803707102389868
1163,1.3763497381474412
1164,1.3723447939228794
1165,1.3683557958405699
1166,1.3643826626859634
1167,1.360425313750918
1168,1.356483668829943
1169,1.3525576482164918
1170,1.348647172699275
1171,1.344752163558607
1172,1.340872542562788
1173,1.3370082319645111
1174,1.3331591544973067
1175,1.3293252333720087
1176,1.3255063922732606
1177,1.3217025553560444
1178,1.3179136472422375
1179,1.3141395930172088
1180,1.3103803182264318
1181,1.3066357488721323
1182,1.302905811409965
1183,1.2991904327457184
1184,1.2954895402320408
1185,1.2918030616652043
1186,1.2881309252818856
1187,1.284473059755985
1188,1.2808293941954596
1189,1.2771998581391946
1190,1.2735843815538923
1191,1.2699828948309917
1192,1.2663953287836123
1193,1.2628216146435245
1194,1.2592616840581425
1195,1.2557154690875465
1196,1.252182902201525
1197,1.2486639162766449
1198,1.2451584445933443
1199,1.241666420833052
1200,1.2381877790753262

